MPFBench: A Large Scale Dataset for SciML of Multi-Phase-Flows: Droplet and Bubble Dynamics

Multiphase fluid dynamics, such as falling droplets and rising bubbles, are critical to many industrial applications. However, simulating these phenomena efficiently is challenging due to the complexity of instabilities, wave patterns, and bubble breakup. This paper investigates the potential of scientific machine learning (SciML) to model these dynamics using neural operators and foundation models. We apply sequence-to-sequence techniques on a comprehensive dataset generated from 11,000 simulations, comprising 1 million time snapshots, produced with a well-validated Lattice Boltzmann method (LBM) framework. The results demonstrate the ability of machine learning models to capture transient dynamics and intricate fluid interactions, paving the way for more accurate and computationally efficient SciML-based solvers for multiphase applications.

==> Figures/training_loss/training-val_loss.csv <==
epoch,cno_S1_train,cno_S1_val,cno_S2_train,cno_S2_val,cno_S3_train,cno_S3_val,cno_S4_train,cno_S4_val,cno_S5_train,cno_S5_val,cno_S6_train,cno_S6_val,poseidon_S1_train,poseidon_S1_val,poseidon_S2_train,poseidon_S2_val,poseidon_S3_train,poseidon_S3_val,poseidon_S4_train,poseidon_S4_val,poseidon_S5_train,poseidon_S5_val,poseidon_S6_train,poseidon_S6_val
0,0.000823065,0.000183422,0.00115475,0.000399272,0.002390573,0.001152967,0.001344903,0.00043738,0.002724603,0.001574691,0.00337588,0.001666371,0.014405847,0.001718682,0.015368797,0.006150004,0.021617671,0.010886174,0.015803175,0.006831866,0.023519305,0.011481402,0.021984151,0.013621087
1,8.93E-05,7.36E-05,0.000264368,0.000221866,0.000840938,0.000571884,0.000265735,0.000459578,0.001047034,0.000629109,0.00121149,0.000993123,0.000863097,0.000591326,0.004469306,0.003644654,0.009381559,0.009999612,0.005001176,0.00410078,0.011356574,0.007978728,0.010519037,0.00987514
2,5.63E-05,5.44E-05,0.00023209,0.000230862,0.000715428,0.000509095,0.000132085,8.67E-05,0.000531098,0.000513001,0.000914558,0.000931796,0.002031494,0.000408375,0.004150571,0.001922395,0.004889596,0.004466868,0.003766486,0.002439288,0.007524716,0.005562524,0.008966464,0.008450355
3,4.56E-05,4.69E-05,0.000203904,0.000155624,0.000705894,0.000834592,0.000111455,0.000217928,0.000441427,0.000332015,0.000696919,0.000600867,0.000346309,0.000320709,0.001611064,0.00139484,0.004456652,0.003914671,0.002075276,0.001812372,0.005062877,0.00520983,0.007818303,0.007487938
4,4.83E-05,4.66E-05,0.000153104,8.29E-05,0.000510965,0.000588017,0.000103332,0.000111294,0.00033907,0.000447749,0.00071871,0.000920049,0.000658628,0.001737743,0.001630426,0.003240841,0.003956131,0.004433148,0.002978612,0.001542147,0.004825823,0.004259262,0.006904425,0.00602501
5,3.82E-05,3.67E-05,0.000130002,6.75E-05,0.000374051,0.000527753,7.38E-05,6.15E-05,0.000252289,0.000270496,0.000551563,0.000476656,0.000389781,0.000244437,0.001524892,0.000998058,0.003506427,0.003581308,0.001477324,0.001361466,0.004135708,0.004448785,0.005495298,0.004718231
6,4.12E-05,3.70E-05,9.64E-05,6.59E-05,0.000478917,0.000304829,7.90E-05,7.29E-05,0.000260771,0.00025563,0.00038627,0.000429469,0.000228422,0.000219768,0.000929733,0.000906431,0.002985593,0.002496626,0.001528719,0.002468992,0.003222575,0.002986298,0.004488718,0.00396666
7,4.02E-05,3.48E-05,6.19E-05,4.29E-05,0.000300136,0.000500668,6.92E-05,4.27E-05,0.000207154,0.000203523,0.000423447,0.000658276,0.000557547,0.001839943,0.002148695,0.002679971,0.002509776,0.002165852,0.001865462,0.001114857,0.00375158,0.002987483,0.003767651,0.004675425
8,3.84E-05,3.77E-05,7.31E-05,9.06E-05,0.000364769,0.000468564,4.61E-05,4.20E-05,0.000203341,0.000166937,0.000384391,0.000340727,0.001788801,0.000442356,0.000903109,0.000895795,0.002367212,0.003289344,0.001332917,0.002544093,0.002386848,0.002291932,0.003530958,0.003105669
9,4.52E-05,4.07E-05,6.43E-05,0.000122019,0.000258436,0.000233388,4.29E-05,4.25E-05,0.000181869,0.000175888,0.000328918,0.000370765,0.000590036,0.001215355,0.001386156,0.00095032,0.001742299,0.001710796,0.001703791,0.001161496,0.002450962,0.002237002,0.003045027,0.002990699
10,3.88E-05,3.35E-05,5.04E-05,4.38E-05,0.00021652,0.000151286,4.53E-05,3.88E-05,0.000244189,0.0001653,0.000380268,0.000431659,0.000876015,0.000278938,0.001455017,0.003159984,0.001780641,0.001810877,0.001443638,0.001429879,0.002235207,0.001985603,0.002798629,0.002618862
11,3.84E-05,2.89E-05,4.77E-05,0.00012089,0.000203165,0.000171406,4.64E-05,4.98E-05,0.000153722,0.000151386,0.000299508,0.000281309,0.000182342,0.00016619,0.001229629,0.000647749,0.001821276,0.00168368,0.000927417,0.000856589,0.00190324,0.00215096,0.002533461,0.002568566
12,3.90E-05,3.19E-05,4.98E-05,4.09E-05,0.000174486,0.000388127,5.41E-05,3.76E-05,0.000208015,0.000198332,0.000306748,0.000455937,0.000163532,0.000159699,0.000629029,0.000703066,0.001593538,0.001556387,0.001103983,0.000741455,0.001869826,0.001732613,0.002211122,0.00221483
13,4.72E-05,3.78E-05,6.01E-05,6.57E-05,0.000156494,0.000381699,3.91E-05,4.72E-05,0.000150816,0.000147825,0.000283115,0.00029539,0.00016266,0.000157365,0.000874161,0.000714697,0.00149825,0.001433343,0.000713869,0.000716872,0.001855651,0.001688522,0.002106387,0.00204857
14,4.01E-05,4.16E-05,5.21E-05,6.63E-05,0.000210545,0.000237829,3.71E-05,5.67E-05,0.000132993,9.07E-05,0.000263974,0.000251642,0.000166427,0.000203158,0.000593189,0.00054067,0.001575018,0.001417336,0.000776539,0.000740837,0.001854869,0.001615796,0.001917441,0.001792538
15,3.58E-05,5.27E-05,3.42E-05,7.52E-05,0.00016161,0.000239873,2.72E-05,1.98E-05,0.000134759,0.000152877,0.000248751,0.000237452,0.002440116,0.004540955,0.000610172,0.000719722,0.001374823,0.00131986,0.001775087,0.003529364,0.001443066,0.001481358,0.00185353,0.0017687
16,3.40E-05,2.86E-05,3.04E-05,2.36E-05,0.00012912,0.000205625,3.95E-05,4.95E-05,0.000147358,0.000124409,0.000232092,0.000253732,0.000306679,0.000146882,0.000663768,0.000563932,0.001301925,0.001277054,0.000844361,0.000578006,0.001558802,0.001507463,0.001640872,0.001633956
17,3.74E-05,3.54E-05,4.20E-05,4.90E-05,0.000123614,0.000227842,2.64E-05,2.87E-05,0.00012106,7.99E-05,0.000248889,0.000231745,0.000152596,0.000142884,0.000653628,0.000961075,0.001254664,0.001272551,0.000646279,0.000613672,0.001500046,0.001293237,0.001486356,0.001463514
18,3.65E-05,3.94E-05,3.21E-05,3.67E-05,0.000127437,0.00018057,2.20E-05,2.98E-05,9.87E-05,0.000102395,0.000253226,0.000285947,0.000175616,0.000214159,0.001733943,0.000421553,0.001287275,0.001210097,0.000715536,0.000807494,0.001358508,0.001439835,0.001468775,0.001576016
19,3.07E-05,3.24E-05,3.16E-05,2.61E-05,0.000113865,0.000154015,2.52E-05,2.35E-05,8.10E-05,9.48E-05,0.000218397,0.000206718,0.00028329,0.000221059,0.000439518,0.000582795,0.00127108,0.001195901,0.000918532,0.000498652,0.001346936,0.0013555,0.001305181,0.001198109
20,3.98E-05,2.90E-05,2.74E-05,3.28E-05,0.000138275,0.000123077,2.67E-05,3.99E-05,9.13E-05,7.99E-05,0.000161496,0.000227586,0.000179283,0.000170029,0.000447285,0.000320929,0.001132105,0.001068911,0.000420187,0.000439046,0.001252599,0.001102771,0.001279374,0.001149548
21,4.28E-05,4.29E-05,2.42E-05,3.07E-05,0.000143614,0.000173788,2.59E-05,1.70E-05,9.24E-05,0.000127584,0.000188225,0.000338511,0.000197193,0.000249388,0.00031978,0.000305073,0.001091994,0.00104744,0.000513414,0.000447709,0.001077677,0.001134857,0.001126892,0.00098925
22,3.60E-05,2.70E-05,3.44E-05,2.61E-05,7.97E-05,0.000141586,2.74E-05,1.84E-05,0.000120658,0.000212435,0.000215376,0.000223149,0.000605342,0.000847049,0.000514372,0.000831259,0.001033823,0.000990657,0.000502721,0.000588029,0.001156578,0.001250849,0.000964701,0.000952058
23,2.75E-05,3.94E-05,2.61E-05,5.74E-05,0.000121981,0.000161511,3.81E-05,1.88E-05,8.78E-05,6.78E-05,0.000243084,0.000240323,0.000304362,0.000147724,0.000700016,0.000529785,0.001077125,0.0010082,0.000426165,0.000378947,0.001038798,0.000947537,0.001030267,0.000923438
24,3.67E-05,2.73E-05,2.43E-05,5.85E-05,0.000119428,0.000329778,2.94E-05,1.68E-05,9.34E-05,0.000161458,0.000208396,0.000185352,0.000190066,0.000248907,0.000455846,0.000391426,0.001010724,0.000916718,0.000361178,0.000432437,0.001007065,0.0011329,0.000880078,0.000908567
25,3.57E-05,2.97E-05,1.97E-05,1.72E-05,8.87E-05,0.000176675,3.05E-05,5.82E-05,9.86E-05,0.000517297,0.000164108,0.000256116,0.000426804,0.000572418,0.000365792,0.000457128,0.000965485,0.000854594,0.001154093,0.00247273,0.00105347,0.000913991,0.000758763,0.000802804
26,2.86E-05,3.77E-05,2.17E-05,2.53E-05,9.79E-05,0.000476789,2.53E-05,1.42E-05,8.03E-05,8.94E-05,0.000189604,0.000252634,0.000422272,0.00027422,0.000769682,0.000361446,0.000905281,0.000860682,0.00077504,0.000379882,0.001050013,0.001080373,0.00083774,0.000758947
27,3.06E-05,3.03E-05,3.42E-05,2.00E-05,0.000116348,0.000171523,3.32E-05,6.81E-05,0.000118549,0.001197965,0.000164101,0.000226689,0.000176877,0.000147159,0.000317029,0.00032246,0.000822074,0.000808769,0.000432041,0.000470671,0.000876887,0.000892085,0.000756901,0.00066764
28,3.11E-05,2.78E-05,2.26E-05,2.65E-05,7.32E-05,7.36E-05,2.42E-05,2.45E-05,9.41E-05,9.66E-05,0.000195661,0.00025572,0.000169939,0.000211755,0.000273888,0.000256767,0.000850791,0.0007196,0.000324007,0.000354734,0.000878886,0.00079169,0.00066412,0.000680546
29,3.56E-05,2.93E-05,2.14E-05,1.92E-05,8.88E-05,5.99E-05,2.60E-05,2.93E-05,8.28E-05,0.000348339,0.000167639,0.000352955,0.000448355,0.000786581,0.00027099,0.00028116,0.000843442,0.000813503,0.000318604,0.000317134,0.000908617,0.000865742,0.000653667,0.0006405
30,3.91E-05,2.77E-05,2.67E-05,4.41E-05,7.42E-05,0.000229661,1.96E-05,2.22E-05,7.13E-05,0.000128747,0.000188756,0.000160774,0.000501712,0.000262451,0.000296923,0.00028808,0.000769368,0.000644125,0.000669416,0.000948342,0.000851836,0.000893128,0.000639116,0.0006338
31,3.29E-05,2.52E-05,2.26E-05,2.53E-05,8.91E-05,6.95E-05,2.16E-05,4.82E-05,7.42E-05,0.000169515,0.000138264,0.000235704,0.000319281,0.000385859,0.00115398,0.001654416,0.000709105,0.000756272,0.000594937,0.000448413,0.000803059,0.000774035,0.000608965,0.000571175
32,3.35E-05,3.04E-05,2.60E-05,2.93E-05,8.25E-05,5.18E-05,2.45E-05,9.38E-06,5.28E-05,4.98E-05,0.000153281,0.000202684,0.000548043,0.000435008,0.000573743,0.00028899,0.000711529,0.0006535,0.000911273,0.000654593,0.000774389,0.000686133,0.000632731,0.000579256
33,3.84E-05,3.52E-05,2.90E-05,3.30E-05,6.89E-05,7.34E-05,1.57E-05,5.01E-05,9.57E-05,0.000103842,0.000173638,0.000331978,0.000240943,0.000183557,0.000224323,0.000257947,0.000645274,0.000566258,0.000360493,0.00034562,0.000716381,0.000724558,0.000537708,0.000600851
34,3.48E-05,3.02E-05,1.89E-05,4.44E-05,6.78E-05,0.000152975,1.80E-05,1.58E-05,5.90E-05,4.96E-05,0.000128201,0.000161841,0.00030098,0.000486815,0.000300759,0.000255867,0.000663026,0.000715392,0.000320695,0.000304659,0.000705908,0.00071273,0.000541543,0.000553389
35,2.90E-05,3.54E-05,2.17E-05,1.66E-05,5.18E-05,0.000207332,1.83E-05,2.04E-05,6.21E-05,8.97E-05,0.000133397,0.000196796,0.000487241,0.000290519,0.000629115,0.000775235,0.000650079,0.000581552,0.000345058,0.000402081,0.000757857,0.000695382,0.00051327,0.0005647
36,2.89E-05,3.42E-05,2.43E-05,7.71E-05,6.56E-05,6.64E-05,1.57E-05,1.21E-05,5.39E-05,7.03E-05,0.000142346,0.000217291,0.000223769,0.000259635,0.000293046,0.000193841,0.000524323,0.000556472,0.00028256,0.000271916,0.000715989,0.000634013,0.0004841,0.000464313
37,3.29E-05,3.88E-05,1.93E-05,7.16E-05,5.16E-05,0.000153306,1.93E-05,2.76E-05,7.17E-05,4.48E-05,0.000151507,0.00025338,0.000195038,0.000161527,0.000229079,0.000211464,0.00062214,0.000591877,0.000342709,0.000435853,0.000689794,0.000700151,0.000472927,0.00047878
38,3.03E-05,2.72E-05,2.48E-05,2.72E-05,5.94E-05,0.000238837,1.40E-05,1.43E-05,4.24E-05,7.21E-05,0.000163444,0.000191081,0.00013427,0.000117664,0.00030505,0.000344403,0.000625403,0.000519041,0.000376337,0.000495527,0.000646045,0.000614859,0.000467113,0.000551167
39,2.88E-05,2.92E-05,2.09E-05,2.00E-05,6.74E-05,0.000102844,2.16E-05,2.67E-05,5.36E-05,7.05E-05,0.00016457,0.000184045,0.000154099,0.000210381,0.000355295,0.000355785,0.000548571,0.000483068,0.000822202,0.000664097,0.000637142,0.000572901,0.000452475,0.000467327
40,3.30E-05,4.04E-05,1.72E-05,2.86E-05,7.78E-05,0.000223811,1.96E-05,2.16E-05,8.82E-05,0.000210556,0.000194272,0.000184122,0.000461598,0.000417915,0.000425629,0.000262527,0.000527967,0.000529629,0.000374926,0.000343004,0.000646554,0.000542621,0.000511541,0.000484872
41,3.84E-05,2.65E-05,1.87E-05,3.40E-05,6.58E-05,8.88E-05,1.67E-05,9.28E-06,6.76E-05,0.000168132,0.00014738,0.000255706,0.00060152,0.000727313,0.00020851,0.000187568,0.000523199,0.000475358,0.000325408,0.000260013,0.000620526,0.000625547,0.000469716,0.000509581
42,3.53E-05,3.41E-05,2.85E-05,2.52E-05,5.27E-05,0.000397183,2.22E-05,2.53E-05,4.57E-05,0.000173247,0.000105589,0.000348331,0.000283899,0.000112203,0.000186132,0.000192059,0.000648447,0.000520344,0.0003005,0.000339636,0.000617592,0.000570568,0.000391303,0.00046929
43,2.84E-05,2.96E-05,1.94E-05,3.32E-05,6.41E-05,0.000149083,1.72E-05,3.78E-05,4.82E-05,4.39E-05,0.00014038,0.000173017,0.000116942,0.000143762,0.000220945,0.000234969,0.000449761,0.000427582,0.000413586,0.000302795,0.00055818,0.000549033,0.000410162,0.000471788
44,3.13E-05,2.69E-05,1.89E-05,1.91E-05,7.68E-05,6.23E-05,1.69E-05,1.46E-05,4.90E-05,7.27E-05,0.000117528,0.000116805,0.000227381,0.000238223,0.000226621,0.000215326,0.000528658,0.00049656,0.000310216,0.000392945,0.000563497,0.000575352,0.000440174,0.000447848
45,3.44E-05,3.00E-05,2.41E-05,1.21E-05,7.09E-05,9.84E-05,1.78E-05,1.45E-05,5.89E-05,4.22E-05,0.000128116,0.000164909,0.000205277,0.00021977,0.000392205,0.00062262,0.000447023,0.000432048,0.000395199,0.000404799,0.00053027,0.000520537,0.000406832,0.000413516
46,4.11E-05,2.61E-05,1.88E-05,1.39E-05,6.94E-05,0.000427628,1.60E-05,4.34E-05,4.24E-05,7.13E-05,0.000139556,0.00016234,0.000247108,0.000198819,0.000536467,0.000252312,0.000435112,0.000483255,0.000484936,0.000437495,0.000503992,0.000447255,0.00039872,0.000437046
47,2.87E-05,2.53E-05,1.59E-05,8.85E-05,0.000118815,0.000360239,1.48E-05,2.24E-05,5.82E-05,9.95E-05,0.000153818,0.000298532,0.000175767,0.000174348,0.000197051,0.000208029,0.000439006,0.000454211,0.000554721,0.000547836,0.000526055,0.000520477,0.000398202,0.000367052
48,3.33E-05,2.55E-05,1.48E-05,6.40E-05,4.74E-05,4.40E-05,1.61E-05,7.86E-05,4.80E-05,3.01E-05,9.82E-05,0.00013423,0.000158046,0.000151537,0.000296192,0.000307734,0.000440736,0.000437698,0.000421882,0.000313905,0.000524504,0.000462287,0.000370853,0.000387865
49,2.72E-05,3.44E-05,2.96E-05,4.20E-05,5.30E-05,0.000315751,1.46E-05,1.13E-05,3.94E-05,7.77E-05,0.000100566,0.000146013,0.000194823,0.000224812,0.000277325,0.000269668,0.00043036,0.000414617,0.000265594,0.000243315,0.000464876,0.000439389,0.000339899,0.000368179
50,3.06E-05,3.11E-05,1.86E-05,1.49E-05,4.80E-05,5.19E-05,1.56E-05,1.91E-05,6.34E-05,8.26E-05,0.000123306,0.000136343,0.00021827,0.000223213,0.000253297,0.000170686,0.000437314,0.000462522,0.000222094,0.000237364,0.00049693,0.000451501,0.000385581,0.000393009
51,2.54E-05,2.72E-05,1.71E-05,1.44E-05,5.87E-05,8.86E-05,1.97E-05,1.03E-05,4.87E-05,4.91E-05,0.000132232,0.000187718,0.000444561,0.000382864,0.000254465,0.000467997,0.000458132,0.000531553,0.000372475,0.000262037,0.000445205,0.000456828,0.000353489,0.000421254
52,3.61E-05,3.01E-05,1.80E-05,2.51E-05,6.71E-05,0.000120343,1.92E-05,1.29E-05,5.02E-05,5.57E-05,0.000121413,0.000107717,0.000181155,0.000122091,0.000344453,0.000146519,0.000392052,0.000363094,0.000275235,0.000265675,0.000458923,0.000441164,0.000342616,0.000355087
53,2.65E-05,2.33E-05,1.32E-05,9.64E-06,6.47E-05,0.000130393,1.86E-05,0.000202884,4.83E-05,4.71E-05,0.000116238,0.000151881,0.00012666,0.000119774,0.00016398,0.000186548,0.000379146,0.000350498,0.000239721,0.000209617,0.000396344,0.000379657,0.00034763,0.00037722
54,3.36E-05,2.59E-05,1.28E-05,1.24E-05,4.91E-05,0.00010368,3.35E-05,4.23E-05,5.47E-05,0.000365797,9.44E-05,0.000228971,0.000209049,0.000251379,0.000189955,0.000173524,0.000420008,0.000447116,0.000329419,0.000360346,0.000450762,0.000404183,0.000344203,0.000397396
55,2.74E-05,3.63E-05,1.34E-05,2.00E-05,5.39E-05,0.000157619,1.59E-05,1.23E-05,4.01E-05,0.000101571,0.000106907,0.000138789,0.000260494,0.000212461,0.00059528,0.000809495,0.000361823,0.000430668,0.00042336,0.000650876,0.000523315,0.000373618,0.000332003,0.000346561
56,2.55E-05,2.66E-05,1.42E-05,3.14E-05,4.75E-05,0.000136304,1.82E-05,3.47E-05,5.58E-05,0.000168336,0.000135465,0.000161112,0.000204215,0.000176117,0.000257932,0.000140073,0.000375412,0.000432361,0.00039772,0.000290867,0.000389097,0.000370349,0.00031564,0.000338255
57,3.79E-05,4.29E-05,1.42E-05,8.99E-05,4.22E-05,3.18E-05,9.81E-06,9.92E-06,4.92E-05,6.55E-05,8.45E-05,0.00012594,0.000111653,8.39E-05,0.000149103,0.000188431,0.00033545,0.000324715,0.000249532,0.00019659,0.000432654,0.000445244,0.000329113,0.000348471
58,2.42E-05,2.55E-05,1.89E-05,5.22E-05,4.69E-05,6.97E-05,1.09E-05,2.40E-05,6.80E-05,0.000344563,0.000108262,0.000162352,7.62E-05,6.94E-05,0.000163445,0.000143598,0.000410733,0.000529757,0.000329631,0.000539586,0.000365588,0.000317053,0.000317831,0.000350134
59,3.79E-05,2.60E-05,1.31E-05,5.76E-05,4.00E-05,7.51E-05,8.56E-06,1.38E-05,9.11E-05,0.001069037,8.33E-05,8.37E-05,0.00011435,0.000208502,0.000273888,0.000325562,0.00040848,0.000466038,0.000285898,0.000202163,0.000382816,0.000364587,0.000304172,0.000367775
60,2.81E-05,2.58E-05,2.55E-05,4.59E-05,4.84E-05,9.58E-05,8.45E-06,8.22E-06,4.49E-05,8.71E-05,0.000120718,0.0001211,0.000422079,0.000417785,0.000144577,0.000123855,0.000347162,0.000327257,0.000282374,0.000250017,0.000332159,0.000298546,0.000289381,0.000307971
61,2.77E-05,2.76E-05,2.22E-05,1.22E-05,3.76E-05,0.000113481,1.05E-05,9.34E-06,3.85E-05,4.92E-05,0.000103757,0.000169266,0.000229954,0.000102454,0.000212857,0.000205319,0.000320801,0.000317391,0.000228894,0.000214142,0.000344594,0.000401303,0.000300148,0.000301376
62,2.53E-05,2.51E-05,1.42E-05,1.39E-05,4.53E-05,9.75E-05,9.56E-06,1.46E-05,5.14E-05,0.000105193,0.000100913,0.000175493,8.17E-05,7.71E-05,0.000151747,0.000129727,0.000373378,0.000371438,0.000251536,0.000218834,0.000412588,0.000328426,0.000284786,0.00031338
63,2.97E-05,2.81E-05,1.01E-05,1.16E-05,4.57E-05,0.000147716,1.22E-05,1.76E-05,4.35E-05,4.40E-05,0.000128422,0.000149269,7.17E-05,8.48E-05,0.0001941,0.000280974,0.000346105,0.000327403,0.000229938,0.000208313,0.000339506,0.000312959,0.000295923,0.000405097
64,2.71E-05,2.36E-05,1.97E-05,1.99E-05,6.36E-05,0.000131509,1.31E-05,7.16E-06,4.79E-05,4.76E-05,0.000115592,0.000175811,0.000102146,0.00010839,0.000300923,0.000164008,0.000352735,0.0003076,0.000198863,0.000224652,0.000291116,0.000302225,0.000276347,0.000323607
65,2.96E-05,2.44E-05,9.26E-06,1.02E-05,6.59E-05,0.000103773,1.38E-05,2.90E-05,3.79E-05,3.58E-05,0.000117906,0.000174091,9.65E-05,7.30E-05,0.0001461,0.000155765,0.000339915,0.000290538,0.00039015,0.000557984,0.000311613,0.000353449,0.000286423,0.000283645
66,4.41E-05,2.57E-05,1.38E-05,7.95E-05,5.74E-05,0.000347305,1.51E-05,5.55E-05,3.86E-05,3.79E-05,0.000102757,0.00017156,6.06E-05,6.26E-05,0.000228892,0.000401963,0.000256172,0.000274324,0.000293216,0.000154826,0.000305238,0.000318549,0.000255894,0.000310214
67,2.79E-05,2.51E-05,1.74E-05,3.40E-05,5.01E-05,8.68E-05,1.62E-05,3.39E-05,2.67E-05,6.00E-05,9.31E-05,9.36E-05,8.73E-05,0.000167231,0.000501516,0.000160337,0.000338723,0.000290099,0.000185679,0.000211496,0.000294874,0.000333168,0.000270829,0.000308742
68,3.34E-05,2.83E-05,8.49E-06,1.48E-05,3.37E-05,3.15E-05,1.22E-05,2.30E-05,4.55E-05,6.74E-05,9.98E-05,0.000110347,0.000433876,0.000272013,0.000127699,0.000108775,0.000346831,0.000306624,0.000235121,0.000228773,0.000271095,0.00025136,0.000288034,0.000280622
69,2.50E-05,2.44E-05,1.28E-05,1.26E-05,6.46E-05,8.47E-05,1.67E-05,4.54E-05,4.51E-05,3.17E-05,0.000115167,0.000454735,0.000319709,0.000359845,0.000119017,0.000116677,0.000283118,0.000339122,0.000213322,0.000176036,0.000286423,0.000261529,0.000241999,0.000288735
70,2.78E-05,3.01E-05,9.06E-06,9.66E-06,3.93E-05,3.58E-05,1.67E-05,8.19E-05,8.26E-05,8.57E-05,0.0001049,0.000116472,0.000139046,0.000211436,0.000122613,0.000143485,0.000247126,0.000307549,0.000186579,0.000146585,0.000252088,0.000242603,0.000276675,0.000282228
71,3.64E-05,2.79E-05,1.56E-05,7.38E-06,3.61E-05,8.31E-05,1.83E-05,3.81E-05,3.76E-05,2.88E-05,0.000122514,0.00015621,0.000132436,5.68E-05,0.000145504,0.000155032,0.000263335,0.000241746,0.000165763,0.000210048,0.000242618,0.000209604,0.000250997,0.000269099
72,3.35E-05,2.55E-05,1.23E-05,3.12E-05,4.28E-05,5.34E-05,1.04E-05,1.16E-05,3.89E-05,0.00012099,9.69E-05,0.000102721,4.97E-05,4.42E-05,0.00025978,0.0001739,0.000276334,0.00028453,0.000179868,0.000167567,0.00025454,0.00030117,0.000246714,0.000265387
73,2.68E-05,3.38E-05,9.63E-06,1.29E-05,4.71E-05,0.000219777,8.14E-06,2.44E-05,4.30E-05,5.90E-05,7.61E-05,9.10E-05,4.66E-05,4.61E-05,0.000117869,0.000107837,0.000262523,0.000322785,0.000209936,0.000170208,0.00026732,0.00023262,0.00028233,0.000310552
74,2.07E-05,2.84E-05,8.13E-06,9.03E-06,4.51E-05,3.19E-05,8.24E-06,1.08E-05,3.90E-05,0.000117475,8.42E-05,9.77E-05,0.000100027,0.000193519,0.000150496,0.000172905,0.000260591,0.000248009,0.000150941,0.000164221,0.000263572,0.000243934,0.000247389,0.000307538
75,3.11E-05,2.70E-05,7.04E-06,1.46E-05,4.36E-05,7.10E-05,9.66E-06,5.28E-06,4.69E-05,0.000245885,0.000116894,0.000122091,0.000188622,8.99E-05,0.000253828,0.000231994,0.000273195,0.000281821,0.000378411,0.000510734,0.000231456,0.000279371,0.000254239,0.000265674
76,2.47E-05,2.47E-05,7.22E-06,1.84E-05,4.32E-05,2.73E-05,1.06E-05,5.15E-05,3.48E-05,3.57E-05,8.90E-05,0.000101748,6.43E-05,6.98E-05,0.000127947,9.70E-05,0.000235868,0.000249933,0.000262955,0.000154459,0.000209729,0.000249243,0.000241768,0.000291066
77,2.38E-05,2.46E-05,1.04E-05,1.29E-05,3.70E-05,6.91E-05,1.72E-05,2.95E-05,3.71E-05,9.50E-05,8.87E-05,0.000266079,0.000180367,0.00025397,0.000105908,0.000115387,0.000236461,0.000263315,0.000137335,0.000123629,0.000223277,0.000274606,0.00024066,0.000289818
78,2.47E-05,2.88E-05,1.16E-05,1.43E-05,4.51E-05,0.000130135,1.05E-05,4.42E-05,3.61E-05,3.30E-05,8.26E-05,0.000287014,0.000119596,5.83E-05,0.000170327,0.00013141,0.000247207,0.000226721,0.000123507,0.000137585,0.000228988,0.000200775,0.000227068,0.000291332
79,2.48E-05,2.55E-05,1.07E-05,8.46E-06,4.93E-05,5.77E-05,9.80E-06,4.20E-05,3.89E-05,1.83E-05,8.23E-05,0.000193705,4.98E-05,4.37E-05,0.000276865,0.000496044,0.000258704,0.000219149,0.000157051,0.000170026,0.000224614,0.000214913,0.000239474,0.000286083
80,2.92E-05,2.57E-05,1.01E-05,1.82E-05,3.95E-05,8.79E-05,7.34E-06,1.43E-05,2.90E-05,4.83E-05,0.00010657,0.000101494,7.57E-05,0.000142754,0.000199522,8.51E-05,0.000238007,0.000206287,0.000179484,0.000138968,0.00019653,0.000197177,0.000227957,0.000270003
81,3.14E-05,2.37E-05,7.49E-06,1.01E-05,4.29E-05,8.27E-05,1.52E-05,3.44E-05,4.33E-05,0.000116825,8.97E-05,0.000141267,0.000177557,0.000117416,0.000128637,0.000147601,0.000237517,0.000287149,0.000164372,0.000199626,0.000198822,0.000179312,0.000207102,0.000250296
82,2.41E-05,2.39E-05,9.64E-06,1.90E-05,4.27E-05,0.000201447,1.09E-05,1.42E-05,3.52E-05,6.28E-05,7.97E-05,9.34E-05,9.45E-05,7.52E-05,0.000101405,0.000113848,0.000205045,0.000227119,0.000196343,0.000130195,0.00021212,0.000176424,0.000243051,0.000236078
83,3.06E-05,2.54E-05,1.01E-05,6.87E-05,2.61E-05,3.09E-05,9.24E-06,2.26E-05,2.82E-05,6.55E-05,7.56E-05,9.34E-05,8.19E-05,9.31E-05,0.000156738,0.000198386,0.000177898,0.000152993,0.000117351,0.000166575,0.000169283,0.000169523,0.000211123,0.000277089
84,2.74E-05,2.58E-05,1.36E-05,1.20E-05,2.87E-05,0.00018377,9.55E-06,1.31E-05,3.00E-05,3.82E-05,7.99E-05,0.000104451,6.63E-05,5.81E-05,0.000282924,0.000211656,0.000206984,0.00025184,0.000214981,0.000135979,0.000180904,0.000172665,0.000249465,0.000269118
85,2.56E-05,2.76E-05,1.59E-05,3.35E-05,4.43E-05,0.000115134,8.04E-06,2.16E-05,4.03E-05,5.56E-05,9.94E-05,0.00012677,7.40E-05,6.11E-05,0.000157304,0.000142199,0.000212142,0.00019936,0.000150045,0.000154564,0.000192961,0.000176361,0.000208625,0.000266162
86,2.99E-05,5.14E-05,9.81E-06,3.73E-05,3.20E-05,4.07E-05,9.68E-06,1.80E-05,2.83E-05,2.99E-05,6.59E-05,0.000110002,0.00010536,0.000204295,0.000101267,7.79E-05,0.000187951,0.000163344,0.000127335,0.000145737,0.000181463,0.000164832,0.000203541,0.000222724
87,3.03E-05,2.59E-05,8.62E-06,1.84E-05,4.48E-05,0.000292888,1.15E-05,1.53E-05,3.68E-05,7.10E-05,6.17E-05,9.92E-05,0.000208175,0.000160253,0.00019777,0.000172768,0.000217578,0.000184384,0.000156554,0.000193467,0.000220465,0.000185402,0.000212627,0.000292958
88,3.24E-05,2.39E-05,8.91E-06,2.42E-05,2.91E-05,8.04E-05,1.27E-05,4.26E-05,5.05E-05,0.000103272,8.79E-05,0.000110999,0.000132317,8.44E-05,0.000108755,0.000109411,0.000159951,0.000183153,0.000146944,0.000105081,0.000155814,0.000154682,0.00019291,0.000235363
89,2.91E-05,2.44E-05,1.57E-05,4.35E-05,2.79E-05,3.18E-05,8.09E-06,5.39E-06,3.88E-05,3.56E-05,9.36E-05,0.000134588,8.27E-05,9.34E-05,0.000101443,0.000117521,0.000167572,0.000138002,0.000147715,0.000232818,0.000190109,0.000171464,0.000193642,0.000254081
90,2.49E-05,2.60E-05,1.14E-05,3.35E-06,3.91E-05,7.08E-05,6.84E-06,7.41E-06,2.79E-05,4.68E-05,7.82E-05,0.000165656,6.48E-05,4.74E-05,8.52E-05,8.45E-05,0.000165153,0.000168627,0.000190238,0.00011148,0.000188818,0.000168,0.000234046,0.000259869
91,2.09E-05,3.17E-05,6.61E-06,1.33E-05,3.38E-05,3.79E-05,8.19E-06,1.37E-05,1.93E-05,3.29E-05,7.75E-05,0.000131186,0.000109299,0.000152568,0.000101456,0.000128044,0.000166225,0.000156534,0.000156272,0.000155534,0.000164536,0.000174193,0.000208593,0.000260756
92,3.49E-05,2.34E-05,8.83E-06,8.28E-06,4.34E-05,8.61E-05,9.48E-06,3.09E-05,3.37E-05,3.79E-05,9.51E-05,8.42E-05,8.93E-05,4.33E-05,0.000156054,0.000156866,0.000152234,0.000158251,0.000119341,0.000109125,0.000147544,0.00016205,0.000212841,0.000253145
93,2.93E-05,3.24E-05,8.67E-06,9.72E-06,2.85E-05,2.45E-05,1.05E-05,3.06E-05,2.29E-05,3.25E-05,7.11E-05,9.39E-05,5.61E-05,8.91E-05,0.00019344,0.000113793,0.000165747,0.00017626,0.000118526,0.000131677,0.000157861,0.000136796,0.000215259,0.000284335
94,2.82E-05,2.66E-05,1.40E-05,4.25E-05,4.34E-05,0.000108049,5.52E-06,2.46E-05,2.42E-05,4.06E-05,8.22E-05,0.000110739,0.00020299,0.000166578,0.000171727,0.00015316,0.000142431,0.000148687,0.000134836,0.000130362,0.000169487,0.00022786,0.000185264,0.000219758
95,3.37E-05,2.38E-05,6.14E-06,5.85E-05,2.86E-05,2.00E-05,1.46E-05,2.51E-05,2.73E-05,4.56E-05,7.74E-05,0.000111616,6.84E-05,5.57E-05,0.00018567,0.000292299,0.000137448,0.000113036,0.000112029,0.000100621,0.000147824,0.000145206,0.000190097,0.000229658
96,2.97E-05,3.18E-05,8.56E-06,6.68E-06,2.23E-05,0.000140933,8.73E-06,4.36E-05,3.47E-05,3.45E-05,7.73E-05,0.000109262,9.37E-05,0.000115146,0.000176661,0.000185599,0.000153486,0.000147122,8.52E-05,9.22E-05,0.000149827,0.000167437,0.000198578,0.000219312
97,2.76E-05,2.88E-05,9.68E-06,9.34E-05,3.35E-05,6.85E-05,6.32E-06,5.13E-06,3.49E-05,4.13E-05,6.90E-05,8.81E-05,0.000105256,8.89E-05,8.16E-05,6.67E-05,0.000129845,0.000142377,0.000121786,0.000104149,0.000154722,0.000154182,0.000186881,0.000234928
98,2.33E-05,2.29E-05,1.67E-05,3.10E-05,3.18E-05,8.99E-05,5.08E-06,1.64E-05,2.77E-05,4.64E-05,7.09E-05,0.000157032,5.62E-05,4.65E-05,7.85E-05,8.97E-05,0.00012748,0.000143974,9.67E-05,0.000148132,0.000156088,0.000160904,0.000186475,0.000217328
99,2.10E-05,2.69E-05,1.14E-05,2.26E-05,3.19E-05,0.000108463,5.55E-06,1.81E-05,2.37E-05,3.21E-05,0.000101626,8.83E-05,8.16E-05,7.63E-05,0.000176303,0.000131941,0.000122122,0.00010592,0.000183732,0.000155523,0.000137786,0.000141139,0.000190601,0.000262913
100,3.59E-05,3.14E-05,5.19E-06,2.30E-05,3.26E-05,0.000168217,7.63E-06,1.86E-05,3.68E-05,7.43E-05,6.94E-05,9.20E-05,0.000358247,8.83E-05,0.000116587,9.53E-05,0.00015163,0.000174538,0.000157375,9.65E-05,0.000136429,0.000142964,0.000196958,0.000219488
101,2.97E-05,3.49E-05,6.98E-06,6.52E-06,3.53E-05,0.00010143,8.45E-06,1.34E-05,3.82E-05,5.85E-05,8.95E-05,0.000160376,6.14E-05,4.87E-05,9.76E-05,0.000123212,0.000138645,0.000114184,9.57E-05,9.91E-05,0.000136712,0.000128493,0.000171716,0.000234708
102,2.58E-05,3.17E-05,9.12E-06,6.60E-06,3.02E-05,4.11E-05,8.45E-06,2.58E-05,2.87E-05,3.25E-05,8.60E-05,0.000353893,4.76E-05,4.10E-05,0.000102863,8.48E-05,0.000125477,0.000115779,9.14E-05,7.87E-05,0.000141496,0.00014112,0.00016422,0.000246369
103,2.52E-05,3.25E-05,6.82E-06,2.42E-06,1.71E-05,6.58E-05,6.46E-06,8.43E-06,2.02E-05,1.94E-05,0.000105292,0.00014234,4.06E-05,3.80E-05,0.00011356,0.000116285,0.000143097,0.000153368,0.000131552,0.000128975,0.00012509,0.000119615,0.000199746,0.000224563
104,2.76E-05,2.46E-05,8.76E-06,3.02E-05,3.34E-05,9.10E-05,5.94E-06,5.75E-06,3.07E-05,0.000172963,7.99E-05,9.10E-05,4.32E-05,6.00E-05,0.000138077,0.000104979,9.06E-05,0.000131539,0.000119279,0.000112387,0.000139254,0.000130962,0.000199209,0.000220278
105,2.84E-05,3.20E-05,5.91E-06,6.30E-06,3.17E-05,3.14E-05,1.04E-05,2.14E-05,2.61E-05,0.000124107,7.32E-05,8.33E-05,0.000118748,8.03E-05,9.62E-05,0.000120576,0.0001069,0.000125585,8.05E-05,5.88E-05,0.000125848,0.000118035,0.000162132,0.000224443
106,3.02E-05,3.29E-05,5.17E-06,5.11E-05,4.61E-05,9.07E-05,8.03E-06,8.22E-06,1.78E-05,5.00E-05,7.26E-05,8.24E-05,5.85E-05,8.24E-05,0.000113352,0.000139873,0.000107137,0.000102301,8.22E-05,8.25E-05,0.000117113,0.000119882,0.000158028,0.000183872
107,3.03E-05,2.38E-05,8.99E-06,3.99E-06,2.25E-05,3.82E-05,9.77E-06,1.45E-05,2.95E-05,3.96E-05,6.13E-05,0.000110898,7.74E-05,9.65E-05,0.000216993,0.000107165,0.000139291,0.000157899,9.88E-05,8.81E-05,0.000148347,0.000161407,0.000165681,0.00021813
108,1.60E-05,2.79E-05,5.88E-06,3.72E-06,4.26E-05,9.26E-05,6.70E-06,1.69E-05,2.52E-05,5.13E-05,5.92E-05,8.15E-05,0.000129938,6.92E-05,0.000114057,0.000107807,0.000107318,0.00016232,7.41E-05,0.000102386,0.000133046,0.000135955,0.000170541,0.000248185
109,2.62E-05,2.65E-05,7.77E-06,7.14E-06,2.20E-05,3.49E-05,7.05E-06,8.97E-06,2.09E-05,2.25E-05,6.83E-05,0.000106445,4.66E-05,3.75E-05,0.000141882,0.000101651,0.000105738,0.000103617,0.00015253,0.000177055,0.000113877,0.000126054,0.000176563,0.000217829
110,2.31E-05,2.73E-05,6.39E-06,1.96E-05,2.27E-05,3.50E-05,6.78E-06,1.35E-05,2.62E-05,0.000183522,8.24E-05,7.14E-05,5.27E-05,5.63E-05,7.87E-05,8.03E-05,0.00010072,9.69E-05,0.000130615,0.000100766,0.000110506,0.00013308,0.000309467,0.001298924
111,3.28E-05,2.66E-05,7.05E-06,3.20E-05,3.21E-05,1.63E-05,6.94E-06,6.95E-06,2.35E-05,8.63E-05,6.13E-05,0.000223777,5.74E-05,6.51E-05,8.76E-05,8.98E-05,0.00010276,7.54E-05,6.90E-05,5.44E-05,0.000106315,0.000126126,0.000441167,0.000439618
112,2.60E-05,2.63E-05,1.28E-05,2.51E-05,2.53E-05,4.20E-05,7.40E-06,1.48E-05,2.62E-05,3.49E-05,5.20E-05,8.86E-05,7.88E-05,5.20E-05,0.000103554,0.000112728,9.11E-05,7.32E-05,7.07E-05,7.20E-05,0.000126304,0.000130059,0.000301201,0.000315092
113,2.49E-05,3.17E-05,8.10E-06,7.60E-06,3.02E-05,5.97E-05,9.45E-06,1.00E-05,2.40E-05,2.81E-05,7.18E-05,0.000104402,6.42E-05,0.000103021,0.000110449,9.58E-05,8.32E-05,9.58E-05,6.60E-05,6.22E-05,0.000140405,0.000117998,0.000259189,0.000259898
114,2.45E-05,3.02E-05,6.91E-06,7.82E-06,2.19E-05,2.68E-05,8.86E-06,4.44E-06,1.97E-05,3.40E-05,5.94E-05,9.27E-05,0.000105247,0.000120011,6.55E-05,6.10E-05,0.000127535,0.000118624,9.08E-05,8.28E-05,0.000116743,0.000111262,0.000230249,0.000272581
115,2.16E-05,2.37E-05,6.37E-06,5.99E-06,3.28E-05,4.35E-05,4.16E-06,2.72E-06,1.76E-05,5.36E-05,5.86E-05,9.53E-05,8.31E-05,5.36E-05,8.18E-05,0.000110499,9.61E-05,0.000108466,7.29E-05,7.89E-05,0.00010797,0.000109534,0.000207892,0.00026873
116,2.96E-05,2.28E-05,4.32E-06,8.30E-06,3.06E-05,0.000110058,5.55E-06,1.90E-05,3.16E-05,3.06E-05,6.91E-05,8.99E-05,5.65E-05,5.53E-05,0.000275178,0.000228381,8.30E-05,0.000101764,0.000101655,9.32E-05,9.38E-05,0.000103842,0.000198205,0.000214424
117,2.77E-05,2.32E-05,6.26E-06,1.22E-05,2.80E-05,2.41E-05,1.18E-05,2.73E-05,3.33E-05,5.21E-05,6.23E-05,0.000107117,6.80E-05,8.49E-05,0.000101333,7.98E-05,7.99E-05,7.83E-05,6.92E-05,7.63E-05,0.000102299,0.000103628,0.000177708,0.000215985
118,2.64E-05,3.47E-05,6.97E-06,1.64E-05,2.51E-05,1.91E-05,8.06E-06,1.44E-05,2.67E-05,1.44E-05,8.06E-05,8.03E-05,6.79E-05,6.94E-05,0.000101613,0.000118257,9.71E-05,6.85E-05,9.22E-05,8.23E-05,0.000114251,0.000143409,0.000194778,0.000266035
119,3.25E-05,2.59E-05,5.15E-06,6.72E-06,3.38E-05,4.52E-05,7.48E-06,8.27E-06,1.82E-05,2.72E-05,6.59E-05,7.32E-05,0.000108713,6.52E-05,7.36E-05,6.52E-05,7.91E-05,9.18E-05,8.57E-05,8.98E-05,9.64E-05,0.000105127,0.000173082,0.000212499
120,2.82E-05,2.74E-05,5.66E-06,3.56E-06,2.31E-05,8.97E-05,7.80E-06,1.92E-05,2.12E-05,4.19E-05,5.62E-05,7.10E-05,6.32E-05,6.43E-05,9.18E-05,0.000101432,9.81E-05,6.96E-05,7.91E-05,7.69E-05,0.000102785,9.04E-05,0.00019907,0.000221759
121,1.95E-05,2.60E-05,5.26E-06,4.04E-05,2.98E-05,2.08E-05,5.94E-06,2.06E-05,1.95E-05,2.07E-05,6.23E-05,8.66E-05,8.18E-05,8.29E-05,8.16E-05,7.89E-05,9.46E-05,0.000121731,5.93E-05,6.34E-05,0.000108659,0.000109433,0.000172035,0.000225622
122,2.83E-05,2.76E-05,1.05E-05,1.24E-05,2.15E-05,4.18E-05,5.69E-06,8.62E-06,1.79E-05,1.49E-05,5.95E-05,8.83E-05,5.89E-05,5.07E-05,6.23E-05,7.00E-05,9.54E-05,8.64E-05,7.11E-05,6.68E-05,0.000107522,0.000101759,0.000156036,0.00022094
123,3.03E-05,2.40E-05,9.44E-06,8.99E-06,2.20E-05,4.85E-05,3.73E-06,4.76E-06,1.89E-05,4.97E-05,6.07E-05,7.69E-05,6.49E-05,5.27E-05,7.36E-05,9.91E-05,8.45E-05,7.46E-05,6.82E-05,0.000106881,9.75E-05,9.88E-05,0.00016454,0.000202417
124,2.98E-05,2.82E-05,6.49E-06,6.28E-06,2.31E-05,3.41E-05,3.79E-06,5.49E-06,1.67E-05,2.16E-05,5.50E-05,7.91E-05,4.76E-05,4.76E-05,9.53E-05,8.11E-05,9.14E-05,9.39E-05,7.35E-05,8.67E-05,9.47E-05,9.40E-05,0.000178689,0.000197584
125,2.73E-05,3.07E-05,1.14E-05,5.78E-05,2.20E-05,5.32E-05,7.63E-06,1.06E-05,2.27E-05,2.67E-05,5.97E-05,0.000110371,5.29E-05,5.53E-05,0.000133044,0.000124995,7.50E-05,5.37E-05,7.72E-05,5.77E-05,9.12E-05,8.69E-05,0.000155447,0.000211401
126,2.35E-05,2.87E-05,6.72E-06,3.78E-06,2.55E-05,2.47E-05,6.44E-06,1.42E-05,2.16E-05,2.79E-05,5.12E-05,0.000182658,6.51E-05,5.51E-05,0.000104764,8.41E-05,6.89E-05,7.46E-05,6.64E-05,4.89E-05,8.30E-05,8.98E-05,0.000153745,0.00019741
127,2.50E-05,3.25E-05,5.55E-06,3.65E-06,2.39E-05,4.23E-05,3.63E-06,3.45E-06,2.66E-05,4.62E-05,7.93E-05,8.31E-05,6.50E-05,7.91E-05,0.00018656,0.000565845,0.000100953,0.000106265,7.45E-05,8.09E-05,9.23E-05,9.63E-05,0.000152497,0.000187659
128,2.37E-05,3.00E-05,3.78E-06,1.31E-05,3.07E-05,8.32E-05,4.07E-06,1.51E-05,3.07E-05,1.99E-05,5.66E-05,7.13E-05,0.000105,8.37E-05,0.000116482,5.83E-05,7.40E-05,6.81E-05,8.03E-05,4.79E-05,9.33E-05,8.49E-05,0.000166043,0.000190848
129,2.21E-05,2.78E-05,5.20E-06,4.66E-06,2.17E-05,3.89E-05,4.52E-06,2.86E-05,2.09E-05,7.11E-05,6.15E-05,6.75E-05,6.78E-05,6.18E-05,6.55E-05,6.81E-05,8.12E-05,6.88E-05,6.23E-05,7.62E-05,0.000121125,0.000111725,0.000168827,0.000240086
130,2.68E-05,2.47E-05,9.48E-06,2.32E-05,2.43E-05,1.94E-05,5.46E-06,5.30E-06,1.98E-05,1.50E-05,5.42E-05,5.82E-05,8.31E-05,5.65E-05,5.53E-05,5.99E-05,8.72E-05,7.18E-05,5.78E-05,5.00E-05,8.72E-05,0.000102339,0.000150108,0.000190783
131,2.33E-05,3.04E-05,5.61E-06,6.23E-06,1.98E-05,2.37E-05,5.42E-06,1.01E-05,2.85E-05,2.20E-05,4.96E-05,6.37E-05,3.95E-05,3.75E-05,6.27E-05,7.60E-05,9.54E-05,8.08E-05,5.68E-05,4.53E-05,8.81E-05,8.85E-05,0.000132905,0.000181789
132,2.58E-05,2.61E-05,3.99E-06,3.70E-06,2.92E-05,2.15E-05,3.15E-06,7.19E-06,2.31E-05,4.53E-05,6.87E-05,7.93E-05,4.19E-05,3.97E-05,6.86E-05,5.88E-05,7.89E-05,7.46E-05,5.46E-05,5.11E-05,9.60E-05,7.88E-05,0.000156018,0.000229271
133,3.17E-05,2.34E-05,4.31E-06,3.49E-06,2.06E-05,3.00E-05,5.84E-06,6.60E-06,1.80E-05,1.56E-05,5.80E-05,7.81E-05,8.25E-05,4.66E-05,6.73E-05,7.27E-05,7.73E-05,6.88E-05,4.34E-05,3.68E-05,7.78E-05,8.78E-05,0.000163647,0.000182215
134,2.74E-05,3.80E-05,4.80E-06,1.22E-05,2.30E-05,6.15E-05,4.36E-06,9.64E-06,1.84E-05,3.51E-05,5.94E-05,0.000112286,6.78E-05,5.83E-05,8.29E-05,8.90E-05,7.11E-05,7.01E-05,0.000102598,7.98E-05,7.68E-05,8.06E-05,0.000134504,0.000175158
135,2.89E-05,2.53E-05,3.98E-06,4.12E-06,1.64E-05,2.01E-05,0.00034297,0.000414183,2.24E-05,1.93E-05,6.60E-05,0.000149318,6.71E-05,9.92E-05,0.000117313,8.01E-05,6.68E-05,8.29E-05,7.78E-05,6.31E-05,7.77E-05,8.93E-05,0.000140471,0.000168201
136,2.85E-05,2.32E-05,6.50E-06,8.09E-06,1.34E-05,1.33E-05,9.81E-05,0.000156434,2.43E-05,7.24E-05,7.10E-05,6.78E-05,7.14E-05,4.56E-05,6.78E-05,7.06E-05,5.72E-05,6.02E-05,5.85E-05,5.05E-05,7.93E-05,8.18E-05,0.000133152,0.00020551
137,2.50E-05,2.55E-05,4.38E-06,5.14E-06,1.75E-05,2.39E-05,3.98E-05,3.28E-05,2.14E-05,2.17E-05,5.12E-05,7.78E-05,6.96E-05,0.00011363,7.03E-05,8.84E-05,9.64E-05,0.000111291,4.08E-05,3.04E-05,8.58E-05,8.42E-05,0.000143873,0.000221689
138,3.07E-05,2.82E-05,4.07E-06,2.31E-05,1.52E-05,5.25E-05,3.25E-05,2.81E-05,1.65E-05,1.45E-05,4.90E-05,6.86E-05,6.77E-05,4.76E-05,9.51E-05,8.84E-05,7.10E-05,7.32E-05,4.80E-05,6.84E-05,8.37E-05,9.72E-05,0.000123618,0.000164392
139,2.50E-05,2.36E-05,6.67E-06,5.68E-06,2.45E-05,7.48E-05,2.08E-05,2.74E-05,1.60E-05,3.49E-05,5.90E-05,0.000480545,6.58E-05,0.000104907,0.000120844,0.000486796,5.92E-05,6.11E-05,5.45E-05,6.22E-05,7.54E-05,7.74E-05,0.000138641,0.000184472
140,2.77E-05,2.38E-05,4.58E-06,1.54E-05,2.04E-05,2.56E-05,2.08E-05,9.38E-05,1.17E-05,5.38E-05,4.39E-05,5.97E-05,5.99E-05,4.59E-05,0.000318685,7.14E-05,7.68E-05,7.74E-05,5.72E-05,5.13E-05,7.50E-05,7.47E-05,0.000145936,0.000189535
141,2.69E-05,3.07E-05,6.23E-06,1.02E-05,1.25E-05,1.67E-05,1.53E-05,1.90E-05,1.65E-05,1.29E-05,5.38E-05,6.52E-05,5.08E-05,5.02E-05,5.75E-05,4.52E-05,6.11E-05,5.22E-05,5.75E-05,5.80E-05,7.85E-05,0.000116788,0.000134082,0.000176636
142,2.61E-05,2.42E-05,4.39E-06,5.54E-06,1.41E-05,1.64E-05,1.64E-05,1.16E-05,2.21E-05,1.99E-05,5.20E-05,0.000115067,6.21E-05,5.34E-05,5.24E-05,4.53E-05,6.24E-05,6.50E-05,6.69E-05,5.43E-05,7.27E-05,6.48E-05,0.00012306,0.000174763
143,2.65E-05,3.03E-05,5.33E-06,6.30E-06,2.01E-05,6.58E-05,1.50E-05,1.61E-05,2.14E-05,6.53E-05,5.72E-05,7.19E-05,5.79E-05,5.92E-05,5.99E-05,6.98E-05,8.26E-05,9.03E-05,5.03E-05,4.37E-05,8.25E-05,0.000157713,0.000140793,0.000155437
144,2.58E-05,2.30E-05,4.23E-06,3.18E-05,2.20E-05,5.15E-05,1.23E-05,1.25E-05,2.06E-05,2.52E-05,4.46E-05,8.79E-05,4.79E-05,4.77E-05,5.74E-05,5.25E-05,6.34E-05,7.43E-05,6.36E-05,3.83E-05,6.92E-05,8.09E-05,0.000131889,0.000194655
145,2.18E-05,2.51E-05,4.88E-06,1.42E-05,2.36E-05,2.92E-05,1.42E-05,1.65E-05,1.43E-05,3.27E-05,5.16E-05,7.45E-05,6.26E-05,4.95E-05,7.06E-05,7.34E-05,5.06E-05,5.90E-05,3.16E-05,3.72E-05,8.05E-05,8.32E-05,0.000122349,0.000171265
146,2.36E-05,2.43E-05,3.34E-06,4.65E-06,2.52E-05,4.99E-05,1.11E-05,8.35E-06,1.19E-05,3.28E-05,5.76E-05,0.000260126,5.31E-05,6.25E-05,7.62E-05,5.45E-05,6.78E-05,6.11E-05,3.68E-05,5.48E-05,7.18E-05,7.88E-05,0.000148112,0.000207439
147,2.54E-05,2.41E-05,3.30E-06,3.76E-06,2.19E-05,1.94E-05,1.01E-05,1.32E-05,1.61E-05,4.27E-05,4.87E-05,8.39E-05,8.27E-05,7.09E-05,4.97E-05,5.73E-05,6.41E-05,8.21E-05,5.55E-05,5.62E-05,8.13E-05,7.98E-05,0.000137122,0.000155121
148,2.43E-05,2.32E-05,3.78E-06,6.98E-06,2.83E-05,1.67E-05,9.18E-06,1.04E-05,1.30E-05,2.63E-05,5.76E-05,9.72E-05,6.32E-05,4.63E-05,6.02E-05,4.77E-05,6.10E-05,5.61E-05,5.85E-05,5.27E-05,6.06E-05,6.89E-05,0.000123532,0.000165845
149,2.54E-05,2.82E-05,3.22E-06,2.46E-06,1.39E-05,2.61E-05,1.10E-05,2.00E-05,1.38E-05,1.62E-05,4.94E-05,7.37E-05,0.00011573,9.62E-05,6.07E-05,6.36E-05,5.72E-05,6.12E-05,4.66E-05,5.57E-05,6.52E-05,6.76E-05,0.000118659,0.000168665
150,2.52E-05,2.30E-05,4.11E-06,2.01E-05,1.11E-05,1.44E-05,7.32E-06,1.03E-05,2.00E-05,3.81E-05,4.28E-05,0.000127163,5.02E-05,3.24E-05,0.000117839,5.47E-05,6.11E-05,4.67E-05,4.05E-05,3.58E-05,5.65E-05,5.80E-05,0.000114117,0.000190335
151,2.30E-05,2.23E-05,9.21E-06,4.63E-06,1.83E-05,3.30E-05,7.32E-06,7.76E-06,2.09E-05,5.44E-05,4.43E-05,5.20E-05,3.83E-05,3.59E-05,5.17E-05,7.11E-05,5.02E-05,6.64E-05,6.08E-05,7.33E-05,7.01E-05,6.91E-05,0.00013283,0.00016121
152,2.59E-05,2.52E-05,3.01E-06,4.35E-06,2.63E-05,3.56E-05,8.92E-06,1.19E-05,1.73E-05,1.72E-05,5.55E-05,9.02E-05,3.83E-05,4.36E-05,0.000106795,9.78E-05,6.39E-05,6.00E-05,5.40E-05,3.09E-05,7.12E-05,8.17E-05,9.88E-05,0.000144269
153,2.59E-05,2.34E-05,6.73E-06,1.19E-05,2.04E-05,3.25E-05,6.68E-06,6.76E-06,1.81E-05,2.53E-05,4.92E-05,5.85E-05,8.04E-05,8.85E-05,5.43E-05,4.78E-05,7.94E-05,8.88E-05,3.56E-05,5.33E-05,6.24E-05,6.59E-05,0.000121347,0.000154236
154,1.97E-05,2.82E-05,4.35E-06,2.90E-06,1.59E-05,1.83E-05,8.43E-06,1.23E-05,1.50E-05,4.43E-05,4.30E-05,1.00E-04,5.86E-05,4.98E-05,6.10E-05,7.68E-05,6.45E-05,5.64E-05,4.14E-05,4.91E-05,5.78E-05,7.18E-05,0.000116438,0.000166755
155,2.57E-05,3.13E-05,3.63E-06,2.32E-06,1.54E-05,5.96E-05,6.37E-06,1.01E-05,2.25E-05,2.57E-05,4.25E-05,6.40E-05,3.82E-05,4.10E-05,7.41E-05,7.49E-05,7.86E-05,0.000150273,5.08E-05,7.64E-05,6.13E-05,6.26E-05,0.000116126,0.000160215
156,2.81E-05,2.35E-05,3.54E-06,1.20E-05,2.32E-05,8.24E-05,5.60E-06,7.81E-06,1.36E-05,3.58E-05,4.51E-05,6.33E-05,5.45E-05,7.94E-05,5.31E-05,6.55E-05,4.60E-05,4.40E-05,4.70E-05,3.67E-05,5.93E-05,6.46E-05,0.000114953,0.000158346
157,2.35E-05,2.81E-05,4.04E-06,3.65E-06,1.72E-05,4.36E-05,6.23E-06,9.91E-06,9.06E-06,2.61E-05,4.57E-05,8.87E-05,4.93E-05,4.01E-05,7.01E-05,5.29E-05,5.21E-05,4.95E-05,5.29E-05,4.58E-05,7.51E-05,5.73E-05,0.000118948,0.000170473
158,3.62817E-05,4.18773E-05,4.07E-06,6.58E-06,1.40E-05,3.63E-05,6.36E-06,8.90E-06,1.37E-05,2.32E-05,4.35E-05,6.12E-05,4.89E-05,6.22E-05,5.61E-05,5.32E-05,5.20E-05,4.64E-05,3.67E-05,3.52E-05,6.32E-05,6.89E-05,0.000102436,0.000154844
159,6.54E-05,4.79E-05,6.31E-06,1.04E-05,1.69E-05,5.82E-05,7.34E-06,2.14E-05,1.67E-05,3.38E-05,4.15E-05,6.90E-05,8.37E-05,0.000101,5.12E-05,5.70E-05,5.58E-05,6.71E-05,2.21E-05,2.33E-05,7.17E-05,6.72E-05,0.000105841,0.000165954
160,2.92E-05,3.19E-05,3.71E-06,6.51E-06,1.52E-05,1.67E-05,7.36E-06,6.48E-06,2.02E-05,1.73E-05,3.40E-05,7.38E-05,6.68E-05,5.24E-05,0.000162464,6.22E-05,7.74E-05,9.61E-05,5.18E-05,6.71E-05,4.93E-05,5.50E-05,0.000112637,0.000149895
161,3.55E-05,3.03E-05,3.91E-06,3.35E-06,2.21E-05,1.66E-05,7.70E-06,1.12E-05,1.47E-05,4.78E-05,4.61E-05,8.49E-05,4.37E-05,4.35E-05,6.84E-05,5.22E-05,4.83E-05,5.19E-05,4.48E-05,4.89E-05,5.01E-05,6.16E-05,0.00011299,0.000150534
162,2.84E-05,4.49E-05,2.31E-06,3.88E-06,2.27E-05,5.47E-05,6.70E-06,9.06E-06,1.35E-05,1.47E-05,4.55E-05,6.40E-05,4.00E-05,3.87E-05,6.26E-05,7.30E-05,4.85E-05,4.82E-05,4.72E-05,3.87E-05,6.62E-05,6.07E-05,0.000110664,0.000198779
163,3.51E-05,2.71E-05,3.06E-06,1.69E-06,1.61E-05,3.65E-05,1.03E-05,5.95E-06,1.85E-05,1.84E-05,3.48E-05,6.13E-05,9.65E-05,0.000177613,5.98E-05,7.91E-05,3.79E-05,4.39E-05,3.85E-05,4.75E-05,4.84E-05,5.06E-05,0.000108565,0.000157276
164,2.57E-05,4.94E-05,2.82E-06,6.67E-06,2.84E-05,2.25E-05,5.59E-06,4.57E-06,1.33E-05,0.000114974,4.54E-05,7.05E-05,5.16E-05,3.11E-05,5.68E-05,6.11E-05,5.76E-05,4.98E-05,3.11E-05,5.88E-05,5.81E-05,6.52E-05,8.70E-05,0.000151115
165,3.15E-05,3.18E-05,3.12E-06,5.61E-06,2.01E-05,3.23E-05,6.49E-06,1.93E-05,1.17E-05,3.64E-05,5.98E-05,5.76E-05,4.37E-05,6.33E-05,5.01E-05,4.71E-05,5.36E-05,5.29E-05,3.84E-05,2.95E-05,4.90E-05,5.06E-05,0.00011003,0.000159956
166,3.56E-05,4.25E-05,4.19E-06,8.26E-06,1.25E-05,1.52E-05,8.88E-06,5.46E-06,9.69E-06,1.83E-05,4.53E-05,5.62E-05,5.61E-05,3.88E-05,6.41E-05,6.05E-05,5.17E-05,4.31E-05,2.80E-05,2.71E-05,5.60E-05,6.68E-05,0.000102197,0.000169465
167,2.81E-05,2.63E-05,2.96E-06,2.50E-06,1.41E-05,1.42E-05,5.11E-06,6.75E-06,1.51E-05,9.21E-06,4.98E-05,7.77E-05,4.75E-05,5.80E-05,5.92E-05,5.87E-05,4.36E-05,8.25E-05,7.25E-05,7.29E-05,6.48E-05,8.14E-05,0.000108578,0.000144591
168,2.40E-05,2.61E-05,2.93E-06,5.53E-06,1.42E-05,9.03E-05,4.97E-06,1.41E-05,1.27E-05,2.54E-05,4.52E-05,6.56E-05,5.90E-05,7.13E-05,6.00E-05,8.11E-05,4.73E-05,3.91E-05,5.13E-05,4.75E-05,6.42E-05,4.40E-05,9.51E-05,0.000127556
169,2.91E-05,2.93E-05,4.96E-06,3.64E-06,1.67E-05,2.35E-05,4.00E-06,1.49E-05,1.52E-05,1.52E-05,3.71E-05,5.35E-05,5.17E-05,3.10E-05,5.53E-05,6.64E-05,6.72E-05,6.63E-05,2.98E-05,3.36E-05,4.46E-05,5.84E-05,9.10E-05,0.000145096
170,2.43E-05,3.23E-05,2.80E-06,6.66E-06,1.25E-05,2.46E-05,3.53E-06,5.56E-06,1.15E-05,2.21E-05,3.90E-05,0.00010807,4.66E-05,5.12E-05,8.10E-05,6.24E-05,5.32E-05,5.35E-05,3.48E-05,2.93E-05,5.33E-05,8.02E-05,0.000105223,0.000156102
171,3.04E-05,2.72E-05,4.36E-06,3.22E-06,1.52E-05,5.39E-05,6.21E-06,4.41E-06,1.38E-05,4.97E-05,4.75E-05,8.48E-05,6.83E-05,4.55E-05,5.47E-05,5.57E-05,4.96E-05,3.25E-05,3.51E-05,4.80E-05,5.94E-05,4.71E-05,0.000119255,0.000152319
172,2.43E-05,2.52E-05,3.74E-06,2.27E-06,1.73E-05,3.79E-05,5.26E-06,2.89E-05,1.96E-05,1.12E-05,3.95E-05,5.72E-05,3.94E-05,3.50E-05,6.82E-05,5.25E-05,3.44E-05,5.17E-05,2.80E-05,2.45E-05,4.98E-05,6.55E-05,7.58E-05,0.000129318
173,2.54E-05,2.60E-05,2.34E-06,7.12E-06,1.69E-05,1.18E-05,4.55E-06,6.82E-06,1.53E-05,3.91E-05,3.84E-05,7.91E-05,5.22E-05,4.59E-05,5.73E-05,6.22E-05,5.75E-05,9.44E-05,3.22E-05,4.03E-05,5.19E-05,5.72E-05,8.99E-05,0.000133115
174,1.82E-05,4.24E-05,4.00E-06,5.66E-06,1.17E-05,2.02E-05,5.49E-06,9.91E-06,1.30E-05,2.12E-05,4.85E-05,8.98E-05,3.87E-05,4.72E-05,7.21E-05,0.000100249,5.91E-05,5.57E-05,3.81E-05,2.85E-05,4.87E-05,5.74E-05,8.98E-05,0.00014079
175,3.17E-05,3.40E-05,2.12E-06,1.74E-06,1.40E-05,3.35E-05,6.25E-06,5.81E-06,1.27E-05,1.54E-05,4.82E-05,9.14E-05,6.43E-05,7.09E-05,9.20E-05,3.91E-05,3.13E-05,3.07E-05,3.71E-05,5.68E-05,5.18E-05,7.17E-05,0.00010671,0.000149039
176,2.65E-05,2.34E-05,2.70E-06,4.05E-06,1.49E-05,1.46E-05,3.44E-06,3.94E-06,1.19E-05,6.56E-05,4.19E-05,5.14E-05,6.18E-05,3.65E-05,4.50E-05,4.45E-05,4.95E-05,5.47E-05,9.14E-05,5.35E-05,4.97E-05,5.55E-05,8.82E-05,0.000143139
177,3.22E-05,3.31E-05,3.52E-06,6.10E-06,1.26E-05,5.91E-05,5.09E-06,6.94E-06,1.11E-05,1.71E-05,3.55E-05,4.42E-05,4.83E-05,4.71E-05,6.25E-05,5.81E-05,3.98E-05,4.64E-05,3.69E-05,2.20E-05,4.22E-05,5.06E-05,9.04E-05,0.000158528
178,2.77E-05,2.49E-05,5.61E-06,2.14E-05,1.35E-05,2.19E-05,5.85E-06,9.75E-06,1.72E-05,4.10E-05,4.02E-05,5.80E-05,4.58E-05,4.64E-05,7.08E-05,7.49E-05,4.13E-05,7.03E-05,2.20E-05,3.40E-05,4.22E-05,5.49E-05,9.95E-05,0.000136858
179,2.62E-05,4.53E-05,2.50E-06,2.59E-06,1.36E-05,1.68E-05,4.81E-06,6.76E-06,1.95E-05,3.86E-05,3.97E-05,4.63E-05,6.75E-05,3.99E-05,5.37E-05,4.64E-05,3.81E-05,5.91E-05,2.27E-05,2.15E-05,4.75E-05,6.68E-05,8.30E-05,0.000140914
180,3.04E-05,2.62E-05,2.36E-06,1.09E-06,1.57E-05,1.99E-05,4.84E-06,1.05E-05,2.25E-05,1.60E-05,4.10E-05,4.85E-05,0.000209345,0.000105818,5.10E-05,4.51E-05,4.13E-05,2.88E-05,2.10E-05,1.92E-05,4.25E-05,4.90E-05,9.88E-05,0.000149549
181,2.62E-05,5.24E-05,2.48E-06,3.24E-06,1.23E-05,3.27E-05,4.00E-06,3.72E-06,1.17E-05,1.10E-05,3.57E-05,7.70E-05,4.71E-05,2.80E-05,5.70E-05,4.85E-05,3.95E-05,5.65E-05,0.000105467,4.96E-05,4.72E-05,5.02E-05,7.84E-05,0.000120772
182,2.71E-05,2.66E-05,4.68E-06,1.10E-05,1.08E-05,1.20E-05,4.38E-06,1.28E-05,1.94E-05,3.39E-05,3.81E-05,4.44E-05,2.80E-05,2.74E-05,0.000142918,8.89E-05,4.63E-05,3.73E-05,3.32E-05,2.23E-05,4.29E-05,5.33E-05,9.84E-05,0.000175798
183,3.41E-05,2.38E-05,1.66E-06,1.18E-06,1.21E-05,4.24E-05,6.08E-06,1.04E-05,1.44E-05,0.000115696,3.42E-05,4.79E-05,2.94E-05,2.70E-05,6.67E-05,5.61E-05,3.84E-05,4.81E-05,2.10E-05,2.18E-05,4.01E-05,5.22E-05,7.32E-05,0.000118015
184,3.04E-05,4.45E-05,1.62E-06,3.43E-06,1.61E-05,4.55E-05,4.84E-06,1.25E-05,8.74E-06,1.64E-05,3.89E-05,7.93E-05,2.47E-05,2.95E-05,4.32E-05,3.49E-05,4.55E-05,4.86E-05,2.01E-05,2.08E-05,4.80E-05,5.98E-05,8.28E-05,0.000125247
185,3.57E-05,2.71E-05,2.89E-06,3.51E-06,1.38E-05,2.88E-05,3.71E-06,3.97E-06,9.07E-06,3.70E-05,3.35E-05,5.47E-05,3.99E-05,3.10E-05,3.45E-05,3.81E-05,6.18E-05,5.19E-05,3.20E-05,3.18E-05,4.34E-05,6.32E-05,8.27E-05,0.000123285
186,3.08E-05,3.88E-05,2.79E-06,9.38E-06,1.32E-05,2.43E-05,3.47E-06,6.84E-06,1.76E-05,1.86E-05,3.14E-05,7.08E-05,3.11E-05,2.65E-05,3.96E-05,4.41E-05,4.00E-05,3.96E-05,3.11E-05,3.83E-05,4.59E-05,4.19E-05,8.98E-05,0.00012756
187,2.74E-05,2.40E-05,3.86E-06,3.49E-06,1.21E-05,1.75E-05,4.07E-06,2.78E-06,9.36E-06,1.53E-05,3.72E-05,6.48E-05,4.89E-05,4.21E-05,4.56E-05,6.06E-05,0.000607886,0.000192991,4.78E-05,6.23E-05,3.78E-05,4.60E-05,8.09E-05,0.000140725
188,3.40E-05,3.54E-05,3.18E-06,4.21E-06,1.56E-05,6.48E-05,4.17E-06,9.64E-06,1.32E-05,3.82E-05,3.89E-05,5.53E-05,3.42E-05,3.16E-05,4.39E-05,4.85E-05,0.000244477,0.00015915,2.47E-05,2.95E-05,3.44E-05,4.27E-05,8.16E-05,0.000127354
189,3.08E-05,2.41E-05,2.26E-06,1.97E-05,1.82E-05,7.01E-05,6.44E-06,7.65E-06,1.00E-05,1.58E-05,4.61E-05,5.50E-05,4.77E-05,2.88E-05,4.56E-05,6.00E-05,0.000142189,0.000123537,2.89E-05,4.57E-05,4.01E-05,5.20E-05,9.36E-05,0.000128543
190,3.38E-05,3.24E-05,1.93E-06,2.56E-06,1.27E-05,2.57E-05,3.47E-06,4.02E-06,1.68E-05,2.56E-05,3.30E-05,6.03E-05,2.81E-05,3.10E-05,4.10E-05,4.47E-05,0.000100837,9.33E-05,1.99E-05,1.91E-05,5.71E-05,0.000128567,7.82E-05,0.000112194
191,3.77E-05,3.15E-05,2.51E-06,1.38E-06,1.43E-05,1.67E-05,3.26E-06,5.84E-06,9.25E-06,9.33E-06,3.78E-05,4.94E-05,3.99E-05,4.27E-05,9.03E-05,0.000143394,8.70E-05,8.27E-05,2.46E-05,4.75E-05,4.46E-05,4.28E-05,7.84E-05,0.000162392
192,2.89E-05,2.49E-05,0.001960326,0.175957128,2.13E-05,2.31E-05,5.99E-06,1.14E-05,2.02E-05,5.35E-05,4.13E-05,8.01E-05,3.56E-05,3.23E-05,5.28E-05,4.38E-05,0.00007446,7.60E-05,7.37E-05,3.02E-05,3.31E-05,4.54E-05,8.97E-05,0.000125497
193,2.77E-05,3.00E-05,0.000168795,4.81E-05,1.82E-05,1.87E-05,4.26E-06,3.26E-06,1.28E-05,1.40E-05,4.72E-05,5.25E-05,4.93E-05,3.16E-05,3.39E-05,4.26E-05,7.10E-05,7.12E-05,2.48E-05,2.45E-05,3.32E-05,3.54E-05,7.81E-05,0.000140292
194,2.44E-05,4.63E-05,5.56E-05,2.47E-05,1.66E-05,1.75E-05,4.98E-06,9.40E-06,7.97E-06,2.13E-05,3.80E-05,5.23E-05,2.70E-05,2.82E-05,4.15E-05,4.31E-05,6.38E-05,6.00E-05,1.99E-05,2.31E-05,3.20E-05,3.88E-05,9.23E-05,0.000133407
195,3.02E-05,2.56E-05,2.01E-05,1.45E-05,1.39E-05,1.44E-05,3.27E-06,1.52E-05,1.14E-05,1.84E-05,3.67E-05,4.83E-05,4.51E-05,3.86E-05,4.93E-05,3.90E-05,0.000066649,5.90E-05,2.03E-05,2.95E-05,3.58E-05,4.55E-05,7.38E-05,0.000110939
196,2.00E-05,2.70E-05,1.64E-05,1.64E-05,1.83E-05,9.42E-06,4.44E-06,1.51E-05,9.67E-06,1.63E-05,4.32E-05,5.27E-05,4.20E-05,4.00E-05,4.49E-05,3.94E-05,0.000060678,5.49E-05,4.44E-05,3.21E-05,6.03E-05,5.38E-05,7.73E-05,0.000134028
197,3.19E-05,2.56E-05,1.68E-05,1.88E-05,8.43E-06,5.03E-05,4.78E-06,2.47E-05,1.05E-05,2.46E-05,3.65E-05,7.79E-05,5.05E-05,3.52E-05,4.65E-05,4.25E-05,5.41E-05,5.50E-05,3.45E-05,5.56E-05,3.38E-05,4.41E-05,8.84E-05,0.000131131
198,2.83E-05,4.15E-05,1.19E-05,1.74E-05,1.18E-05,1.78E-05,3.57E-06,1.11E-05,7.41E-06,1.21E-05,3.63E-05,6.41E-05,4.18E-05,3.21E-05,4.22E-05,3.93E-05,0.000062448,5.91E-05,2.35E-05,2.65E-05,2.88E-05,3.42E-05,6.79E-05,0.000118261
199,2.60E-05,2.37E-05,1.09E-05,1.12E-05,1.12E-05,1.49E-05,3.27E-06,3.08E-06,1.17E-05,2.31E-05,3.74E-05,0.000157682,3.16E-05,3.18E-05,3.90E-05,4.72E-05,4.76E-05,4.94E-05,2.29E-05,3.23E-05,3.43E-05,5.26E-05,6.33E-05,0.000121981


==> Validation/Capillary0005.csv <==
X,Y
0,1.00075
0.288528,0.959368
0.577057,0.847008
0.865585,0.671452
1.15411,0.450152
1.44264,0.194399
1.73117,-0.072946
2.0197,-0.329486
2.30823,-0.559741
2.59675,-0.745598
2.88528,-0.87213
3.17381,-0.923056
3.46234,-0.895658
3.75087,-0.793661
4.0394,-0.627995
4.32792,-0.414598
4.61645,-0.172685
4.90498,0.0736442
5.19351,0.306113
5.48204,0.510262
5.77057,0.673716
6.05909,0.784193
6.34762,0.835413
6.63615,0.822439
6.92468,0.745411
7.21321,0.615242
7.50174,0.437051
7.79026,0.226494
8.07879,6.98038e-05
8.36732,-0.223038
8.65585,-0.424639
8.94438,-0.58924
9.2329,-0.704882
9.52143,-0.762675
9.80996,-0.757525
10.0985,-0.690804
10.387,-0.567231
10.6755,-0.400692
10.9641,-0.203971
11.2526,0.00491315
11.5411,0.207734
11.8297,0.388446
12.1182,0.535058
12.4067,0.640712
12.6952,0.694016
12.9838,0.6957
13.2723,0.646292
13.5608,0.545956
13.8494,0.407614
14.1379,0.237516
14.4264,0.049941
14.7149,-0.139531
15.0035,-0.315582
15.292,-0.464425
15.5805,-0.571411
15.8691,-0.632704
16.1576,-0.640329
16.4461,-0.595668
16.7346,-0.503309
17.0232,-0.372193
17.3117,-0.214807
17.6002,-0.042214
17.8888,0.130622
18.1773,0.290166
18.4658,0.423924
18.7543,0.520175
19.0429,0.576684
19.3314,0.588755
19.6199,0.554878
19.9085,0.481391
20.197,0.370338
20.4855,0.23425
20.774,0.0793646
21.0626,-0.0806017
21.3511,-0.232161
21.6396,-0.361101
21.9281,-0.461852
22.2167,-0.5208
22.5052,-0.537302
22.7937,-0.510267
23.0823,-0.443302


==> Validation/Capillary005.csv <==
X,Y
0,1.0005
0.461645,0.904343
0.92329,0.662897
1.38494,0.339783
1.84658,0.00461415
2.30823,-0.285811
2.76987,-0.486809
3.23152,-0.574775
3.69316,-0.548965
4.15481,-0.432187
4.61645,-0.257587
5.0781,-0.066904
5.53974,0.10463
6.00139,0.23148
6.46303,0.298076
6.92468,0.304433
7.38632,0.258901
7.84797,0.174668
8.30961,0.074939
8.77126,-0.0240079
9.2329,-0.10231
9.69455,-0.150581
10.1562,-0.165288
10.6178,-0.148379
11.0795,-0.108257
11.5411,-0.0555271
12.0028,0.000209758
12.4644,0.047924
12.9261,0.0798361
13.3877,0.0937485
13.8494,0.090202
14.311,0.0724839
14.7726,0.0456492
15.2343,0.0153158
15.6959,-0.0129332
16.1576,-0.0337632
16.6192,-0.0448645
17.0809,-0.0459615
17.5425,-0.038422
18.0042,-0.024808
18.4658,-0.00826498
18.9275,0.00796985
19.3891,0.0208903
19.8507,0.0288326
20.3124,0.0312598
20.774,0.0286293
21.2357,0.0221699
21.6973,0.0135486
22.159,0.00453559
22.6206,-0.00326251
23.0823,-0.00860777


==> Validation/CapillaryAnalytical0005.csv <==
t,eta
0.0,1.0000000000000004
0.03843198496566367,0.9992620885822803
0.07686396993132734,0.997051358355212
0.115295954896991,0.9933738789940203
0.15372793986265468,0.9882378320988687
0.19215992482831834,0.9816535088882337
0.230591909793982,0.9736332968376653
0.26902389475964567,0.9641916608843403
0.30745587972530936,0.9533451205237228
0.34588786469097305,0.9411122233286748
0.3843198496566367,0.9275135151671018
0.42275183462230037,0.912571507292034
0.461183819587964,0.8963106404313547
0.4996158045536277,0.8787572459815087
0.5380477895192913,0.8599395043980591
0.576479774484955,0.839887400870451
0.6149117594506187,0.8186326783661461
0.6533437444162824,0.7962087881289687
0.6917757293819461,0.7726508377173524
0.7302077143476097,0.747995536669674
0.7686396993132734,0.7222811398857977
0.807071684278937,0.6955473888160992
0.8455036692446007,0.6678354505515213
0.8839356542102644,0.639187854910532
0.922367639175928,0.6096484296211617
0.9607996241415917,0.5792622336985647
0.9992316091072554,0.5480754891207252
1.037663594072919,0.5161355109070225
1.0760955790385827,0.4834906357063354
1.1145275640042465,0.4501901490032218
1.15295954896991,0.4162842110524122
1.1913915339355738,0.38182378165342656
1.2298235189012374,0.3468605438785469
1.268255503866901,0.3114468268686323
1.3066874888325648,0.2756355278123717
1.3451194737982284,0.23948003322551417
1.3835514587638922,0.20303413964738418
1.4219834437295558,0.16635197387260584
1.4604154286952193,0.12948791283639594
1.4988474136608831,0.09249650327205451
1.5372793986265467,0.05543238125938384
1.5757113835922105,0.01835019178268759
1.614143368557874,-0.018695491583236114
1.6525753535235377,-0.05565024674111638
1.6910073384892015,-0.09245988277583601
1.729439323454865,-0.1290705191790117
1.7678713084205289,-0.16542866447780347
1.8063032933861924,-0.2014812941533168
1.844735278351856,-0.23717592773522359
1.8831672633175198,-0.27246070496064445
1.9215992482831834,-0.3072844608869225
1.9600312332488472,-0.34159679984965174
1.9984632182145108,-0.3753481681592325
2.0368952031801744,-0.40848992543125945
2.075327188145838,-0.4409744144482651
2.113759173111502,-0.47275502945267195
2.1521911580771653,-0.5037862827733074
2.190623143042829,-0.5340238696904532
2.229055128008493,-0.563424731447168
2.2674871129741563,-0.5919471163175118
2.30591909793982,-0.6195506386453253
2.344351082905484,-0.6461963357703424
2.3827830678711477,-0.6718467227616913
2.421215052836811,-0.6964658448821804
2.459647037802475,-0.7200193277102727
2.4980790227681386,-0.7424744248501909
2.536511007733802,-0.7638000631643
2.574942992699466,-0.7839668854656482
2.6133749776651296,-0.8029472906124127
2.651806962630793,-0.820715470949905
2.6902389475964568,-0.8372474470498065
2.7286709325621206,-0.8525210997003424
2.7671029175277844,-0.8665161991052563
2.8055349024934477,-0.8792144312536037
2.8439668874591115,-0.8905994214266225
2.8823988724247753,-0.9006567548122034
2.9208308573904387,-0.9093739942017894
2.9592628423561025,-0.9167406947488715
2.9976948273217663,-0.9227484157725917
3.0361268122874296,-0.9273907295943626
3.0745587972530934,-0.9306632273997698
3.1129907822187572,-0.932563522122427
3.151422767184421,-0.9330912483508372
3.1898547521500844,-0.9322480592636792
3.228286737115748,-0.9300376206033057
3.266718722081412,-0.9264656017015784
3.3051507070470754,-0.9215396635764598
3.343582692012739,-0.915269444122075
3.382014676978403,-0.9076665404191733
3.4204466619440668,-0.8987444881971128
3.45887864690973,-0.8885187384826213
3.497310631875394,-0.8770066314746621
3.5357426168410577,-0.8642273676887368
3.574174601806721,-0.8502019764178966
3.612606586772385,-0.8349532815616033
3.6510385717380487,-0.8185058648773363
3.689470556703712,-0.8008860267135642
3.727902541669376,-0.7821217442862698
3.7663345266350396,-0.762242627564737
3.8047665116007034,-0.7412798728356991
3.843198496566367,-0.7192662140182308
3.8816304815320306,-0.6962358718049615
3.9200624664976944,-0.672224500708232
3.9584944514633578,-0.6472691340927653
3.9969264364290216,-0.6214081272792318
4.035358421394685,-0.5946810988057865
4.073790406360349,-0.567128869937191
4.1122223913260125,-0.5387934025135667
4.150654376291676,-0.5097177352330896
4.18908636125734,-0.4799459184650878
4.227518346223004,-0.44952294769196666
4.265950331188667,-0.41849469568025843
4.304382316154331,-0.38690784348275226
4.3428143011199944,-0.35480981037522336
4.381246286085658,-0.32224868283264285
4.419678271051322,-0.28927314265098875
4.458110256016986,-0.25593239432183756
4.49654224098265,-0.22227609176782742
4.534974225948313,-0.18835426454783114
4.573406210913976,-0.15421724364125966
4.61183819587964,-0.11991558692134797
4.650270180845304,-0.08550000442752977
4.688702165810968,-0.051021283547110094
4.727134150776632,-0.016530214216382257
4.765566135742295,0.017922485748887777
4.803998120707958,0.05228624508407484
4.842430105673622,0.08651071315841692
4.880862090639286,0.1205458336015584
4.91929407560495,0.1543419173664966
4.9577260605706135,0.18784971512252577
4.996158045536277,0.22102048887295503
5.034590030501941,0.2538060826936941
5.073022015467604,0.2861589924902882
5.111454000433268,0.31803243467260117
5.149885985398932,0.3493804136481162
5.188317970364595,0.3801577880367438
5.226749955330259,0.4103203355120691
5.265181940295923,0.4398248161761664
5.303613925261586,0.46862903437742554
5.34204591022725,0.4966918988832858
5.3804778951929135,0.5239734813223502
5.418909880158577,0.5504350728130449
5.457341865124241,0.5760392386988057
5.495773850089905,0.6007498713126962
5.534205835055569,0.6245322406974011
5.572637820021232,0.6473530432096674
5.6110698049868954,0.6691804479415123
5.649501789952559,0.6899841408938379
5.687933774918223,0.7097353668415137
5.726365759883887,0.7284069688324972
5.764797744849551,0.7459734252671294
5.8032297298152145,0.7624108845074077
5.841661714780877,0.7776971969697508
5.880093699746541,0.7918119446585596
5.918525684712205,0.8047364681017058
5.956957669677869,0.8164538906529805
5.995389654643533,0.8269491401304588
6.033821639609196,0.8362089677637109
6.072253624574859,0.8442219644267961
6.110685609540523,0.8509785741380054
6.149117594506187,0.8564711048113705
6.187549579471851,0.8606937362490217
6.2259815644375145,0.8636425253675596
6.264413549403178,0.8653154086556727
6.302845534368842,0.8657122018643189
6.341277519334505,0.8648345969348489
6.379709504300169,0.8626861561745014
6.418141489265833,0.859272303692728
6.456573474231496,0.854600314115813
6.49500545919716,0.8486792986012223
6.533437444162824,0.8415201881770372
6.571869429128488,0.833135714435735
6.610301414094151,0.8235403876153915
6.6487333990598145,0.8127504721051929
6.687165384025478,0.8007839594158261
6.725597368991142,0.7876605386590119
6.764029353956806,0.7734015645839984
6.80246133892247,0.7580300232223494
6.8408933238881335,0.7415704951957915
6.8793253088537965,0.7240491167452157
6.91775729381946,0.7054935385421692
6.956189278785124,0.6859328823473463
6.994621263750788,0.6653976955836064
7.033053248716452,0.6439199038940246
7.0714852336821155,0.6215327617582882
7.109917218647778,0.5982708012434986
7.148349203613442,0.5741697789680358
7.186781188579106,0.5492666213596213
7.22521317354477,0.5235993682911022
7.263645158510434,0.4972071151796857
7.302077143476097,0.4701299536374846
7.340509128441761,0.44240891076319455
7.378941113407424,0.41408588716656136
7.417373098373088,0.3852035938190064
7.455805083338752,0.35580548782532373
7.4942370683044155,0.32593570721279236
7.532669053270079,0.29563900483531214
7.571101038235743,0.2649606814913023
7.609533023201407,0.2339465183550808
7.64796500816707,0.2026427088222756
7.686396993132734,0.17109578987049986
7.724828978098397,0.13935257303705564
7.763260963064061,0.10746007511581628
7.801692948029725,0.0754654486756622
7.840124932995389,0.043415912502930434
7.878556917961053,0.01135868207026631
7.9169889029267155,-0.02065909986595836
7.955420887892379,-0.052590432437859165
7.993852872858043,-0.08438852550661653
8.032284857823706,-0.11600686807080121
8.07071684278937,-0.1473992961426528
8.109148827755034,-0.17852005999348716
8.147580812720697,-0.2093238906704883
8.186012797686361,-0.23976606568840553
8.224444782652025,-0.26980247380105116
8.262876767617689,-0.2993896787590244
8.301308752583353,-0.3284849819617297
8.339740737549016,-0.3570464839135616
8.37817272251468,-0.38503314439604114
8.416604707480344,-0.41240484126972476
8.455036692446008,-0.4391224278218926
8.493468677411672,-0.465147788578291
8.531900662377334,-0.4904438934996204
8.570332647342997,-0.514974850485971
8.608764632308661,-0.53870595611503
8.647196617274325,-0.5616037445426193
8.685628602239989,-0.5836360344969423
8.724060587205653,-0.6047719743008512
8.762492572171316,-0.6249820848594596
8.80092455713698,-0.6442383005535193
8.839356542102644,-0.6625140079821803
8.877788527068308,-0.6797840825020034
8.916220512033972,-0.6960249225124302
8.954652496999636,-0.7112144814413224
8.9930844819653,-0.7253322973876363
9.031516466930963,-0.7383595203818311
9.069948451896625,-0.7502789372281731
9.108380436862289,-0.7610749938967135
9.146812421827953,-0.7707338154363905
9.185244406793617,-0.7792432233843852
9.22367639175928,-0.7865927506505996
9.262108376724944,-0.7927736538598573
9.300540361690608,-0.7977789231382241
9.338972346656272,-0.8016032893335893
9.377404331621936,-0.8042432286644708
9.4158363165876,-0.8056969647947816
9.454268301553263,-0.8059644683360861
9.492700286518927,-0.805047453782656
9.53113227148459,-0.8029493738883996
9.569564256450253,-0.7996754114984775
9.607996241415917,-0.7952324688521464
9.64642822638158,-0.7896291543770516
9.684860211347244,-0.7828757669988446
9.723292196312908,-0.7749842779936121
9.761724181278572,-0.765968310414166
9.800156166244236,-0.7558431161247564
9.8385881512099,-0.744625550482217
9.877020136175563,-0.7323340447049556
9.915452121141227,-0.7189885759745194
9.95388410610689,-0.7046106353177223
9.992316091072555,-0.6892231933204954
10.030748076038218,-0.6728506637277223
10.069180061003882,-0.6555188649863275
10.107612045969544,-0.6372549797918144
10.146044030935208,-0.6180875127012703
10.184476015900872,-0.5980462458785881
10.222908000866536,-0.577162193040288
10.2613399858322,-0.5554675516728353
10.299771970797863,-0.5329956535947847
10.338203955763527,-0.5097809139393518
10.37663594072919,-0.4858587786352419
10.415067925694855,-0.4612656704655979
10.453499910660518,-0.43603893378689595
10.491931895626182,-0.4102167779914415
10.530363880591846,-0.38383821979881555
10.56879586555751,-0.3569430244631773
10.607227850523172,-0.3295716459847946
10.645659835488836,-0.30176516641545487
10.6840918204545,-0.2735652343485947
10.722523805420163,-0.245014002686025
10.760955790385827,-0.21615406577401752
10.79938777535149,-0.1870283960022935
10.837819760317155,-0.157680279960066
10.876251745282818,-0.12815325424378468
10.914683730248482,-0.0984910410115618
10.953115715214146,-0.06873748337947086
10.99154770017981,-0.03893648075496681
11.029979685145474,-0.009131924202609337
11.068411670111137,0.020632368062964045
11.106843655076801,0.050312714962203235
11.145275640042463,0.07986563651984871
11.183707625008127,0.109247917424692
11.222139609973791,0.13841667008719097
11.260571594939455,0.16732939710313433
11.299003579905118,0.19594405303258508
11.337435564870782,0.22421910540450662
11.375867549836446,0.2521135948587702
11.41429953480211,0.27958719433866214
11.452731519767774,0.306600267248571
11.491163504733438,0.333113924493197
11.529595489699101,0.35909008031642403
11.568027474664765,0.3844915068599081
11.606459459630429,0.40928188736344767
11.644891444596091,0.4334258679313578
11.683323429561755,0.4568891077912883
11.721755414527419,0.479638327974294
11.760187399493082,0.501641358347401
11.798619384458746,0.5228671829324568
11.83705136942441,0.5432859834477006
11.875483354390074,0.5628691810111982
11.913915339355738,0.5815894759481138
11.952347324321401,0.5994208856466677
11.990779309287065,0.6163387804106085
12.029211294252729,0.6323199172590492
12.067643279218393,0.647342471627644
12.106075264184057,0.6613860669282277
12.144507249149719,0.6744318019272778
12.182939234115382,0.686462275906834
12.221371219081046,0.6974616115748283
12.25980320404671,0.7074154756951517
12.298235189012374,0.7163110974111943
12.336667173978038,0.7241372842400117
12.375099158943701,0.7308844357177642
12.413531143909365,0.7365445546805386
12.451963128875029,0.7411112561681821
12.490395113840693,0.7445797739422826
12.528827098806357,0.7469469646129611
12.56725908377202,0.748211309372669
12.605691068737684,0.7483729133386852
12.644123053703348,0.7474335025095513
12.68255503866901,0.7453964183441489
12.720987023634674,0.7422666099756267
12.759419008600338,0.738050624075828
12.797850993566001,0.732756592389298
12.836282978531665,0.7263942169593444
12.874714963497329,0.7189747530719716
12.913146948462993,0.7105109899468286
12.951578933428657,0.7010172292075565
12.99001091839432,0.6905092611671394
13.028442903359984,0.6790043389670107
13.066874888325648,0.666521150611743
13.105306873291312,0.6530797889441794
13.143738858256976,0.638701719608811
13.182170843222638,0.6234097470540688
13.220602828188301,0.6072279786270022
13.259034813153965,0.5901817868165176
13.297466798119629,0.5722977697039752
13.335898783085293,0.5536037096824737
13.374330768050957,0.5341285305085893
13.41276275301662,0.5139022527526642
13.451194737982284,0.49295594771599277
13.489626722947948,0.4713216898853725
13.528058707913612,0.4490325079975127
13.566490692879276,0.4261223347877188
13.60492267784494,0.402625955499059
13.643354662810603,0.37857895522991175
13.681786647776267,0.35401766519936767
13.720218632741929,0.32897910801139824
13.758650617707593,0.3035009420000379
13.797082602673257,0.27762140473903024
13.83551458763892,0.2513792558004683
13.873946572604584,0.22481371884791038
13.912378557570248,0.19796442315028326
13.950810542535912,0.17087134460357953
13.989242527501576,0.14357474634792508
14.02767451246724,0.1161151190680316
14.066106497432903,0.08853312106536085
14.104538482398567,0.060869518190500016
14.142970467364231,0.03316512372430109
14.181402452329895,0.005460738296251565
14.219834437295557,-0.02220291007166478
14.25826642226122,-0.04978522570770869
14.296698407226884,-0.0772458047322713
14.335130392192548,-0.10454449411207199
14.373562377158212,-0.13164145024053553
14.411994362123876,-0.15849719695907902
14.45042634708954,-0.1850726829350118
14.488858332055203,-0.21132933831284087
14.527290317020867,-0.2372291305569987
14.565722301986531,-0.262734619405336
14.604154286952195,-0.2878090108541826
14.642586271917859,-0.3124162100973351
14.681018256883522,-0.3365208733430124
14.719450241849186,-0.36008845843459886
14.757882226814848,-0.3830852742028931
14.796314211780512,-0.40547852847956445
14.834746196746176,-0.42723637470362086
14.87317818171184,-0.44832795705487727
14.911610166677503,-0.4687234540506912
14.950042151643167,-0.48839412054462306
14.988474136608831,-0.5073123280681081
15.026906121574495,-0.5254516034587999
15.065338106540159,-0.5427866657218342
15.103770091505822,-0.5592934610729825
15.142202076471486,-0.5749491961154022
15.18063406143715,-0.589732369104542
15.219066046402814,-0.6036227992586388
15.257498031368476,-0.616601654075198
15.29593001633414,-0.6286514746168428
15.334362001299803,-0.6397561987329835
15.372793986265467,-0.6499011821868307
15.411225971231131,-0.6590732176604324
15.449657956196795,-0.6672605516135627
15.488089941162459,-0.674452898975504
15.526521926128122,-0.6806414556519774
15.564953911093786,-0.6858189088327202
15.60338589605945,-0.6899794450884779
15.641817881025114,-0.6931187562494325
15.680249865990778,-0.6952340430603777
15.718681850956441,-0.696324016611222
15.757113835922105,-0.6963888975446737
15.795545820887767,-0.6954304130462293
15.833977805853431,-0.6934517916248312
15.872409790819095,-0.6904577556958019
15.910841775784759,-0.6864545119808719
15.949273760750422,-0.681449739743283
15.987705745716086,-0.675452576879131
16.02613773068175,-0.668473603889196
16.064569715647412,-0.6605248257585983
16.103001700613078,-0.6516196517746387
16.14143368557874,-0.6417728733161584
16.179865670544405,-0.6310006396506824
16.218297655510067,-0.6193204317784633
16.256729640475733,-0.6067510343653566
16.295161625441395,-0.5933125058091858
16.33359361040706,-0.5790261464869211
16.372025595372723,-0.5639144652325814
16.410457580338388,-0.5480011440982998
16.44888956530405,-0.5313110014533936
16.487321550269716,-0.5138699534786529
16.525753535235378,-0.4957049741153044
16.56418552020104,-0.47684405353027165
16.602617505166705,-0.4573161551614396
16.641049490132367,-0.4371511714085865
16.679481475098033,-0.4163798780375296
16.717913460063695,-0.39503388736680833
16.75634544502936,-0.37314560030787963
16.794777429995023,-0.35074815733137465
16.833209414960688,-0.32787538843340824
16.87164139992635,-0.30456176217726705
16.910073384892016,-0.2808423338870393
16.948505369857678,-0.2567526930708472
16.986937354823343,-0.23232891015234572
17.025369339789005,-0.20760748259002246
17.063801324754667,-0.18262528046460016
17.102233309720333,-0.15741949161546823
17.140665294685995,-0.13202756640760824
17.17909727965166,-0.1064871622108545
17.217529264617323,-0.08083608767363072
17.255961249582988,-0.05511224687343942
17.29439323454865,-0.02935358342642545
17.332825219514316,-0.0035980246382574677
17.371257204479978,0.022116574221659427
17.409689189445643,0.04775248544093089
17.448121174411305,0.0732721640986292
17.48655315937697,0.09863830293277129
17.524985144342633,0.12381388676081406
17.5634171293083,0.14876224637395916
17.60184911427396,0.17344711182698172
17.640281099239623,0.19783266504631297
17.678713084205288,0.22188359168026153
17.71714506917095,0.24556513211649175
17.755577054136616,0.2688431315932489
17.794009039102278,0.29168408933227336
17.832441024067943,0.3140552066229211
17.870873009033605,0.3359244337886665
17.90930499399927,0.35726051596893404
17.947736978964933,0.3780330376510708
17.9861689639306,0.3982124658892073
18.02460094889626,0.417770192148823
18.063032933861926,0.43667857271793964
18.10146491882759,0.45491096762808686
18.13989690379325,0.47244177803047877
18.178328888758916,0.489246481975205
18.216760873724578,0.5053016685436781
18.255192858690243,0.5205850702870888
18.293624843655905,0.535075593926208
18.33205682862157,0.5487533492704835
18.370488813587233,0.5615996763170973
18.4089207985529,0.5735971704933822
18.44735278351856,0.5847297060087934
18.485784768484226,0.5949824572854674
18.52421675344989,0.6043419184392878
18.562648738415554,0.6127959207862839
18.601080723381216,0.6203336483521419
18.639512708346878,0.6269456513655812
18.677944693312543,0.6326238577193484
18.716376678278206,0.6373615823855925
18.75480866324387,0.6411535347754264
18.793240648209533,0.6439958240355047
18.8316726331752,0.6458859622775108
18.87010461814086,0.6468228657394751
18.908536603106526,0.6468068538809042
18.94696858807219,0.6458396464167219
18.985400573037854,0.6439243582980487
19.023832558003516,0.6410654926508571
19.06226454296918,0.6372689316865094
19.100696527934844,0.6325419256011526
19.139128512900506,0.6268930794838667
19.17756049786617,0.6203323382563481


==> Validation/CapillaryAnalytical005.csv <==
t,eta
0.0,1.0000000000000004
0.03843198496566367,0.9992662495769421
0.07686396993132734,0.9970837729551008
0.115295954896991,0.9934811208956162
0.15372793986265468,0.9884876995621104
0.19215992482831834,0.9821339122812702
0.230591909793982,0.9744512047853652
0.26902389475964567,0.9654720726526737
0.30745587972530936,0.955230048506404
0.34588786469097305,0.9437596766853417
0.3843198496566367,0.9310964794479503
0.42275183462230037,0.917276917110077
0.461183819587964,0.9023383436564864
0.4996158045536277,0.8863189588792898
0.5380477895192913,0.8692577578010529
0.576479774484955,0.8511944779515841
0.6149117594506187,0.8321695449414854
0.6533437444162824,0.8122240166883884
0.6917757293819461,0.7913995265896812
0.7302077143476097,0.7697382258899819
0.7686396993132734,0.7472827254574327
0.807071684278937,0.7240760371566557
0.8455036692446007,0.7001615149856466
0.8839356542102644,0.6755827961274827
0.922367639175928,0.6503837420543332
0.9607996241415917,0.6246083798102039
0.9992316091072554,0.5983008435895012
1.037663594072919,0.5715053167204921
1.0760955790385827,0.5442659741557646
1.1145275640042465,0.5166269255656037
1.15295954896991,0.48863215912467556
1.1913915339355738,0.46032548607733825
1.2298235189012374,0.4317504861622705
1.268255503866901,0.40295045397276946
1.3066874888325648,0.37396834632498976
1.3451194737982284,0.34484673070253175
1.3835514587638922,0.31562773484208423
1.4219834437295558,0.2863529975212599
1.4604154286952193,0.25706362060631516
1.4988474136608831,0.22780012241408865
1.5372793986265467,0.1986023924392131
1.5757113835922105,0.16950964749444788
1.614143368557874,0.1405603893088259
1.6525753535235377,0.11179236362520713
1.6910073384892015,0.0832425208357722
1.729439323454865,0.05494697819097636
1.7678713084205289,0.026940983614503592
1.8063032933861924,-0.0007411188461809012
1.844735278351856,-0.028065921906985897
1.8831672633175198,-0.0550009862482445
1.9215992482831834,-0.08151487000867641
1.9600312332488472,-0.10757715655409232
1.9984632182145108,-0.1331584805054354
2.0368952031801744,-0.15823055201349248
2.075327188145838,-0.18276617927030056
2.113759173111502,-0.20673928924993784
2.1521911580771653,-0.23012494667400032
2.190623143042829,-0.2528993711996463
2.229055128008493,-0.27503995283062277
2.2674871129741563,-0.2965252655541731
2.30591909793982,-0.31733507920916826
2.344351082905484,-0.33745036959319646
2.3827830678711477,-0.3568533268186828
2.421215052836811,-0.37552736193040465
2.459647037802475,-0.3934571117989968
2.4980790227681386,-0.4106284423072232
2.536511007733802,-0.4270284498479129
2.574942992699466,-0.4426454611545097
2.6133749776651296,-0.4574690314872034
2.651806962630793,-0.4714899411995245
2.6902389475964568,-0.48470019071218134
2.7286709325621206,-0.49709299392270867
2.7671029175277844,-0.5086627700812518
2.8055349024934477,-0.5194051341644746
2.8439668874591115,-0.5293168857811924
2.8823988724247753,-0.5383959966448637
2.9208308573904387,-0.5466415966495366
2.9592628423561025,-0.5540539585872436
2.9976948273217663,-0.5606344815461566
3.0361268122874296,-0.5663856730300612
3.0745587972530934,-0.5713111298408864
3.1129907822187572,-0.5754155177671191
3.151422767184421,-0.5787045501219713
3.1898547521500844,-0.5811849651761013
3.228286737115748,-0.5828645025305875
3.266718722081412,-0.5837518784766315
3.3051507070470754,-0.5838567603892189
3.343582692012739,-0.5831897402025965
3.382014676978403,-0.5817623070160164
3.4204466619440668,-0.5795868188786931
3.45887864690973,-0.5766764738033576
3.497310631875394,-0.5730452800581386
3.5357426168410577,-0.5687080257867934
3.574174601806721,-0.5636802480075216
3.612606586772385,-0.5579782010407301
3.6510385717380487,-0.5516188244161988
3.689470556703712,-0.5446197103100828
3.727902541669376,-0.5369990705621369
3.7663345266350396,-0.5287757033233976
3.8047665116007034,-0.5199689593843682
3.843198496566367,-0.510598708233479
3.8816304815320306,-0.5006853038952711
3.9200624664976944,-0.49024955059735614
3.9584944514633578,-0.47931266831475056
3.9969264364290216,-0.4678962582396802
4.035358421394685,-0.4560222682243636
4.073790406360349,-0.443712958243674
4.1122223913260125,-0.4309908659238876
4.150654376291676,-0.41787877218299296
4.18908636125734,-0.40439966702725944
4.227518346223004,-0.3905767155479103
4.265950331188667,-0.37643322416088837
4.304382316154331,-0.36199260713174924
4.3428143011199944,-0.3472783534267618
4.381246286085658,-0.332313993930278
4.419678271051322,-0.31712306906737375
4.458110256016986,-0.30172909686968447
4.49654224098265,-0.2861555415212131
4.534974225948313,-0.270425782419749
4.573406210913976,-0.254563083788319
4.61183819587964,-0.238590564869892
4.650270180845304,-0.22253117073728834
4.688702165810968,-0.20640764374898202
4.727134150776632,-0.1902424956801788
4.765566135742295,-0.17405798055722707
4.803998120707958,-0.15787606822209252
4.842430105673622,-0.1417184186522476
4.880862090639286,-0.1256063570599782
4.91929407560495,-0.10956084979369873
4.9577260605706135,-0.09360248106249483
4.996158045536277,-0.0777514305036794
5.034590030501941,-0.06202745161176175
5.073022015467604,-0.046449851045784765
5.111454000433268,-0.031037468830587597
5.149885985398932,-0.015808659466107017
5.188317970364595,-0.0007812739574290263
5.226749955330259,0.014027357223137117
5.265181940295923,0.02860044023208289
5.303613925261586,0.04292173300037111
5.34204591022725,0.056975559421685334
5.3804778951929135,0.07074682257759203
5.418909880158577,0.08422101699531294
5.457341865124241,0.09738423993518835
5.495773850089905,0.11022320170623782
5.534205835055569,0.12272523500958059
5.572637820021232,0.13487830331076944
5.6110698049868954,0.14667100824340598
5.649501789952559,0.15809259604765966
5.687933774918223,0.1691329630485798
5.726365759883887,0.17978266018029834
5.764797744849551,0.19003289656344002
5.8032297298152145,0.19987554214421005
5.841661714780877,0.20930312940479648
5.880093699746541,0.21830885415582024
5.918525684712205,0.2268865754226723
5.956957669677869,0.23503081443861337
5.995389654643533,0.242736752758554
6.033821639609196,0.2500002295084052
6.072253624574859,0.2568177377858612
6.110685609540523,0.26318642022938493
6.149117594506187,0.2691040637730633
6.187549579471851,0.2745690936058369
6.2259815644375145,0.2795805663544374
6.264413549403178,0.2841381625101229
6.302845534368842,0.28824217812005526
6.341277519334505,0.29189351576485
6.379709504300169,0.29509367484449767
6.418141489265833,0.2978447411954722
6.456573474231496,0.3001493760624235
6.49500545919716,0.30201080444839257
6.533437444162824,0.3034328028679961
6.571869429128488,0.3044196865284756
6.610301414094151,0.30497629596394227
6.6487333990598145,0.3051079831485197
6.687165384025478,0.30482059711443843
6.725597368991142,0.30412046910142326
6.764029353956806,0.30301439726399465
6.80246133892247,0.30150963096351274
6.8408933238881335,0.2996138546719818
6.8793253088537965,0.2973351715147803
6.91775729381946,0.294682086479579
6.956189278785124,0.2916634893187851
6.994621263750788,0.2882886371728737
7.033053248716452,0.2845671369419639
7.0714852336821155,0.2805089274329505
7.109917218647778,0.27612426130942036
7.148349203613442,0.27142368687147067
7.186781188579106,0.2664180296923875
7.22521317354477,0.2611183741389656
7.263645158510434,0.2555360448020236
7.302077143476097,0.2496825878634263
7.340509128441761,0.24356975242562917
7.378941113407424,0.23720947182946048
7.417373098373088,0.23061384498549636
7.455805083338752,0.22379511774402358
7.4942370683044155,0.21676566432816805
7.532669053270079,0.20953796885435255
7.571101038235743,0.20212460696377219
7.609533023201407,0.19453822758811112
7.64796500816707,0.18679153487220315
7.686396993132734,0.17889727027581948
7.724828978098397,0.1708681948762017
7.763260963064061,0.1627170718924006
7.801692948029725,0.15445664945186546
7.840124932995389,0.14609964361913685
7.878556917961053,0.1376587217058437
7.9169889029267155,0.1291464858805745
7.955420887892379,0.12057545709650953
7.993852872858043,0.11195805935404075
8.032284857823706,0.10330660431489087
8.07071684278937,0.09463327628356057
8.109148827755034,0.08595011757119135
8.147580812720697,0.07726901425622669
8.186012797686361,0.06860168235549745
8.224444782652025,0.05995965441862833
8.262876767617689,0.05135426655789862
8.301308752583353,0.04279664592494174
8.339740737549016,0.03429769864489755
8.37817272251468,0.025868098217874707
8.416604707480344,0.017518274396800596
8.455036692446008,0.009258402549979823
8.493468677411672,0.0010983935158963367
8.531900662377334,-0.006952116042958892
8.570332647342997,-0.014883772781235162
8.608764632308661,-0.022687515301602797
8.647196617274325,-0.030354582270885395
8.685628602239989,-0.037876520017727545
8.724060587205653,-0.04524518960882236
8.762492572171316,-0.05245277340148114
8.80092455713698,-0.05949178107104748
8.839356542102644,-0.0663550551124078
8.877788527068308,-0.07303577581554943
8.916220512033972,-0.0795274657158479
8.954652496999636,-0.08582399352044395
8.9930844819653,-0.09191957751277334
9.031516466930963,-0.09780878843797872
9.069948451896625,-0.1034865518726019
9.108380436862289,-0.10894815008259173
9.146812421827953,-0.11418922337430844
9.185244406793617,-0.11920577094381338
9.22367639175928,-0.12399415123034525
9.262108376724944,-0.1285510817804569
9.300540361690608,-0.1328736386298687
9.338972346656272,-0.13695925521063887
9.377404331621936,-0.140805720791783
9.4158363165876,-0.14441117846199905
9.454268301553263,-0.1477741226636374
9.492700286518927,-0.15089339628754336
9.53113227148459,-0.15376818733885042
9.569564256450253,-0.15639802518424387
9.607996241415917,-0.1587827763916241
9.64642822638158,-0.1609226401735071
9.684860211347244,-0.16281814344585835
9.723292196312908,-0.16447013551443082
9.761724181278572,-0.16587978240099083
9.800156166244236,-0.16704856082214195
9.8385881512099,-0.16797825183373902
9.877020136175563,-0.16867093415415813
9.915452121141227,-0.16912897717993067
9.95388410610689,-0.16935503370747776
9.992316091072555,-0.16935203237488552
10.030748076038218,-0.1691231698378395
10.069180061003882,-0.16867190269400306
10.107612045969544,-0.16800193917025605
10.146044030935208,-0.1671172305873345
10.184476015900872,-0.1660219626165031
10.222908000866536,-0.1647205463429697
10.2613399858322,-0.16321760915080566
10.299771970797863,-0.16151798544416576
10.338203955763527,-0.1596267072196209
10.37663594072919,-0.1575489945044025
10.415067925694855,-0.1552902456753364
10.453499910660518,-0.15285602767319406
10.491931895626182,-0.15025206612712486
10.530363880591846,-0.14748423540374794
10.56879586555751,-0.14455854859537873
10.607227850523172,-0.14148114746174714
10.645659835488836,-0.13825829233941922
10.6840918204545,-0.13489635203298672
10.722523805420163,-0.13140179370190794
10.760955790385827,-0.1277811727567006
10.79938777535149,-0.12404112277797762
10.837819760317155,-0.12018834547160161
10.876251745282818,-0.11622960067299327
10.914683730248482,-0.1121716964133847
10.953115715214146,-0.10802147906054176
10.99154770017981,-0.10378582354620595
11.029979685145474,-0.09947162369221625
11.068411670111137,-0.09508578264697123
11.106843655076801,-0.09063520344357581
11.145275640042463,-0.0861267796907014
11.183707625008127,-0.08156738640684488
11.222139609973791,-0.07696387100833735
11.260571594939455,-0.0723230444610927
11.299003579905118,-0.06765167260573286
11.337435564870782,-0.06295646766535186
11.375867549836446,-0.05824407994480757
11.41429953480211,-0.05352108973004406
11.452731519767774,-0.04879399939556367
11.491163504733438,-0.044069225727765934
11.529595489699101,-0.03935309247147922
11.568027474664765,-0.034651823106598256
11.606459459630429,-0.029971533861342894
11.644891444596091,-0.025318226968234516
11.683323429561755,-0.020697784168479123
11.721755414527419,-0.016115960470029507
11.760187399493082,-0.01157837816418058
11.798619384458746,-0.007090521105140645
11.83705136942441,-0.002657729256598884
11.875483354390074,0.0017148064911040389
11.913915339355738,0.00602204923001328
11.952347324321401,0.010259120667024967
11.990779309287065,0.014421305477418992
12.029211294252729,0.018504055377499887
12.067643279218393,0.022502992914800863
12.106075264184057,0.026413914974701188
12.144507249149719,0.030232796002710838
12.182939234115382,0.033955790942066494
12.221371219081046,0.0375792378866777
12.25980320404671,0.04109966044983595
12.298235189012374,0.04451376984948695
12.336667173978038,0.047818466711228816
12.375099158943701,0.05101084259057205
12.413531143909365,0.05408818121634357
12.451963128875029,0.057047959457476816
12.490395113840693,0.05988784801576421
12.528827098806357,0.06260571184748735
12.56725908377202,0.06519961031715867
12.605691068737684,0.06766779708693009
12.644123053703348,0.07000871974552761
12.68255503866901,0.07222101918086853
12.720987023634674,0.0743035287008045
12.759419008600338,0.0762552729067129
12.797850993566001,0.0780754663249235
12.836282978531665,0.07976351180122689
12.874714963497329,0.08131899866395341
12.913146948462993,0.0827417006613492
12.951578933428657,0.08403157367919911
12.99001091839432,0.0851887532448595
13.028442903359984,0.08621355182406307
13.066874888325648,0.0871064559170517
13.105306873291312,0.08786812296076912
13.143738858256976,0.08849937804401418
13.182170843222638,0.08900121044260745
13.220602828188301,0.08937476998177354
13.259034813153965,0.0896213632330666
13.297466798119629,0.08974244955329207
13.335898783085293,0.08973963697298294
13.374330768050957,0.08961467794208798
13.41276275301662,0.08936946494061208
13.451194737982284,0.08900602596202399
13.489626722947948,0.08852651987730824
13.528058707913612,0.08793323168758833
13.566490692879276,0.08722856767328664
13.60492267784494,0.08641505044781567
13.643354662810603,0.08549531392380999
13.681786647776267,0.08447209819991569
13.720218632741929,0.08334824437614706
13.758650617707593,0.08212668930580444
13.797082602673257,0.08081046029192208
13.83551458763892,0.07940266973617557
13.873946572604584,0.07790650974813265
13.912378557570248,0.07632524672267346
13.950810542535912,0.07466221589333957
13.989242527501576,0.07292081586929462
14.02767451246724,0.07110450316349363
14.066106497432903,0.06921678671956409
14.104538482398567,0.06726122244479493
14.142970467364231,0.06524140775652416
14.181402452329895,0.06316097614908721
14.219834437295557,0.061023591788368116
14.25826642226122,0.058832944140851016
14.296698407226884,0.05659274264393475
14.335130392192548,0.054306711424115854
14.373562377158212,0.05197858406949221
14.411994362123876,0.049612098462873136
14.45042634708954,0.04721099168161394
14.488858332055203,0.044778994970115546
14.527290317020867,0.042319828790749615
14.565722301986531,0.03983719795878048
14.604154286952195,0.037334786866668385
14.642586271917859,0.03481625480293689
14.681018256883522,0.032285231370592624
14.719450241849186,0.02974531200987422
14.757882226814848,0.027200053629909085
14.796314211780512,0.024652970353635156
14.834746196746176,0.02210752938014026
14.87317818171184,0.019567146968346348
14.911610166677503,0.01703518454575547
14.950042151643167,0.014514944945747217
14.988474136608831,0.012009668776698882
15.026906121574495,0.009522530925971575
15.065338106540159,0.007056637201587864
15.103770091505822,0.004615021114193836
15.142202076471486,0.0022006408016778684
15.18063406143715,-0.0001836239014106427
15.219066046402814,-0.0025349742477207772
15.257498031368476,-0.004850695212545277
15.29593001633414,-0.007128157979378614
15.334362001299803,-0.009364822274342433
15.372793986265467,-0.011558238548448665
15.411225971231131,-0.013706050006896106
15.449657956196795,-0.01580599448480777
15.488089941162459,-0.01785590616903883
15.526521926128122,-0.019853717165889843
15.564953911093786,-0.0217974589147769
15.60338589605945,-0.02368526344811233
15.641817881025114,-0.02551536449785785
15.680249865990778,-0.027286098449407957
15.718681850956441,-0.028995905143660915
15.757113835922105,-0.030643328528326418
15.795545820887767,-0.03222701715970863
15.833977805853431,-0.03374572455638494
15.872409790819095,-0.03519830940638339
15.910841775784759,-0.03658373562963527
15.949273760750422,-0.03790107229765052
15.987705745716086,-0.0391494934125274
16.02613773068175,-0.04032827754756962
16.064569715647412,-0.041436807351936604
16.103001700613078,-0.04247456892190586
16.14143368557874,-0.04344115104146441
16.179865670544405,-0.044336244295089894
16.218297655510067,-0.04515964005570965
16.256729640475733,-0.04591122935095694
16.295161625441395,-0.046591001610958714
16.33359361040706,-0.04719904330100812
16.372025595372723,-0.047735536442580585
16.410457580338388,-0.04820075702625522
16.44888956530405,-0.04859507332019934
16.487321550269716,-0.048918944077961796
16.525753535235378,-0.04917291664940681
16.56418552020104,-0.04935762499869355
16.602617505166705,-0.04947378763328021
16.641049490132367,-0.0495222054479937
16.679481475098033,-0.04950375948826371
16.717913460063695,-0.04941940863667318
16.75634544502936,-0.049270187227020396
16.794777429995023,-0.04905720259012762
16.833209414960688,-0.0487816325356641
16.87164139992635,-0.048444722774276666
16.910073384892016,-0.04804778428434302
16.948505369857678,-0.04759219062767456
16.986937354823343,-0.047079375218506414
17.025369339789005,-0.04651082855011177
17.063801324754667,-0.04588809538337647
17.102233309720333,-0.045212771901658025
17.140665294685995,-0.04448650283623905
17.17909727965166,-0.04371097856666513
17.217529264617323,-0.04288793220022793
17.255961249582988,-0.04201913663482703
17.29439323454865,-0.04110640160940188
17.332825219514316,-0.04015157074608781
17.371257204479978,-0.03915651858820029
17.409689189445643,-0.03812314763809953
17.448121174411305,-0.03705338539893254
17.48655315937697,-0.03594918142418703
17.524985144342633,-0.034812504378925725
17.5634171293083,-0.033645339116501166
17.60184911427396,-0.0324496837744742
17.640281099239623,-0.031227546893384132
17.678713084205288,-0.029980944561934286
17.71714506917095,-0.028711897592072638
17.755577054136616,-0.027422428727355785
17.794009039102278,-0.026114559887896172
17.832441024067943,-0.024790309455091034
17.870873009033605,-0.023451689599239278
17.90930499399927,-0.0221007036530461
17.947736978964933,-0.020739343533912817
17.9861689639306,-0.01936958721780553
18.02460094889626,-0.017993396267382306
18.063032933861926,-0.016612713416951665
18.10146491882759,-0.015229460216723263
18.13989690379325,-0.013845534738690827
18.178328888758916,-0.012462809346381264
18.216760873724578,-0.011083128530576263
18.255192858690243,-0.009708306813001484
18.293624843655905,-0.008340126719856485
18.33205682862157,-0.006980336826935491
18.370488813587233,-0.005630649877972232
18.4089207985529,-0.004292740977718766
18.44735278351856,-0.0029682458611434356
18.485784768484226,-0.001658759240016534
18.52421675344989,-0.0003658332280252668
18.562648738415554,0.0009090241545610163
18.601080723381216,0.0021643503957725746
18.639512708346878,0.003398729825593606
18.677944693312543,0.00461079486772665
18.716376678278206,0.005799227208931294
18.75480866324387,0.006962758885516824
18.793240648209533,0.00810017328668465
18.8316726331752,0.00921030607453746
18.87010461814086,0.010292046020682517
18.908536603106526,0.011344335759470804
18.94696858807219,0.012366172458029524
18.985400573037854,0.013356608403348147
19.023832558003516,0.014314751506794461
19.06226454296918,0.015239765726537029
19.100696527934844,0.01613087140845644
19.139128512900506,0.016987345546232116
19.17756049786617,0.017808521961385736


==> Validation/RT.csv <==
X,Y1,Y2,Y3
0,0.0999,0.0989,0.0979
0.25,0.107645,0.112053352,0.115658456
0.5,0.15539,0.152877256,0.153911852
0.75,0.220105,0.21322486,0.217266364
1,0.28482,0.282881213,0.297347588
1.25,0.354295,0.354386796,0.361409805
1.5,0.42377,0.422181951,0.439388625
1.75,0.488765,0.488113148,0.492291185
2,0.55376,0.552183147,0.557027277
2.25,0.617985,0.618118026,0.63083512
2.5,0.68221,0.681260648,0.702553679



==> Validation/Spike.csv <==
X,Y1,Y2,Y3
0,-0.0999,-0.0989,-0.0998
0.25,-0.121575,-0.112791091,-0.120053611
0.5,-0.16325,-0.157778438,-0.177162549
0.75,-0.23745,-0.237876054,-0.258466137
1,-0.35165,-0.350675638,-0.365199466
1.25,-0.476255,-0.481640016,-0.496143218
1.5,-0.60086,-0.607751389,-0.630742495
1.75,-0.72248,-0.731441114,-0.771399535
2,-0.8441,-0.849075503,-0.882959176
2.25,-0.97165,-0.96913518,-1.005450209
2.5,-1.0992,-1.092818839,-1.129136294

